Data-driven Bayesian Control of Port-Hamiltonian Systems

Port-Hamiltonian theory is an established way to describe nonlinear physical systems widely used in various fields such as robotics, energy management, and mechanical engineering. This has led to considerable research interest in the control of Port-Hamiltonian systems, resulting in numerous model-based control techniques. However, the performance and stability of the closed-loop typically depend on the quality of the PH model, which is often difficult to obtain using first principles. We propose a Gaussian Processes (GP) based control approach for Port-Hamiltonian systems (GPC-PHS) by leveraging gathered data. The Bayesian characteristics of GPs enable the creation of a distribution encompassing all potential Hamiltonians instead of providing a singular point estimate. Using this uncertainty quantification, the proposed approach takes advantage of passivity-based robust control with interconnection and damping assignment to establish probabilistic stability guarantees.

==> data/Lyap.dat <==
   0.0000000e+00   1.5265309e+01
   6.6889632e-02   1.3790045e+01
   1.3377926e-01   1.2458818e+01
   2.0066890e-01   1.1245085e+01
   2.6755853e-01   1.0136360e+01
   3.3444816e-01   9.1297003e+00
   4.0133779e-01   8.2267450e+00
   4.6822742e-01   7.4294845e+00
   5.3511706e-01   6.7375901e+00
   6.0200669e-01   6.1470475e+00
   6.6889632e-01   5.6502515e+00
   7.3578595e-01   5.2369220e+00
   8.0267559e-01   4.8952600e+00
   8.6956522e-01   4.6131280e+00
   9.3645485e-01   4.3790424e+00
   1.0033445e+00   4.1827887e+00
   1.0702341e+00   4.0157385e+00
   1.1371237e+00   3.8710136e+00
   1.2040134e+00   3.7434999e+00
   1.2709030e+00   3.6297455e+00
   1.3377926e+00   3.5277695e+00
   1.4046823e+00   3.4366905e+00
   1.4715719e+00   3.3564501e+00
   1.5384615e+00   3.2874942e+00
   1.6053512e+00   3.2303919e+00
   1.6722408e+00   3.1854823e+00
   1.7391304e+00   3.1525761e+00
   1.8060201e+00   3.1307569e+00
   1.8729097e+00   3.1181974e+00
   1.9397993e+00   3.1122924e+00
   2.0066890e+00   3.1099373e+00
   2.0735786e+00   3.1078456e+00
   2.1404682e+00   3.1028847e+00
   2.2073579e+00   3.0924089e+00
   2.2742475e+00   3.0745381e+00
   2.3411371e+00   3.0482475e+00
   2.4080268e+00   3.0133288e+00
   2.4749164e+00   2.9702420e+00
   2.5418060e+00   2.9198923e+00
   2.6086957e+00   2.8634324e+00
   2.6755853e+00   2.8020797e+00
   2.7424749e+00   2.7369876e+00
   2.8093645e+00   2.6691569e+00
   2.8762542e+00   2.5993734e+00
   2.9431438e+00   2.5282037e+00
   3.0100334e+00   2.4560236e+00
   3.0769231e+00   2.3830335e+00
   3.1438127e+00   2.3092939e+00
   3.2107023e+00   2.2347617e+00
   3.2775920e+00   2.1593275e+00
   3.3444816e+00   2.0828492e+00
   3.4113712e+00   2.0051810e+00
   3.4782609e+00   1.9262228e+00
   3.5451505e+00   1.8459467e+00
   3.6120401e+00   1.7644220e+00
   3.6789298e+00   1.6818396e+00
   3.7458194e+00   1.5985374e+00
   3.8127090e+00   1.5150234e+00
   3.8795987e+00   1.4319938e+00
   3.9464883e+00   1.3503433e+00
   4.0133779e+00   1.2711608e+00
   4.0802676e+00   1.1957053e+00
   4.1471572e+00   1.1252587e+00
   4.2140468e+00   1.0609022e+00
   4.2809365e+00   1.0034656e+00
   4.3478261e+00   9.5340930e-01
   4.4147157e+00   9.1074846e-01
   4.4816054e+00   8.7502855e-01
   4.5484950e+00   8.4536810e-01
   4.6153846e+00   8.2056221e-01
   4.6822742e+00   7.9924288e-01
   4.7491639e+00   7.8003474e-01
   4.8160535e+00   7.6168840e-01
   4.8829431e+00   7.4318227e-01
   4.9498328e+00   7.2377505e-01
   5.0167224e+00   7.0301340e-01
   5.0836120e+00   6.8069548e-01
   5.1505017e+00   6.5682828e-01
   5.2173913e+00   6.3158511e-01
   5.2842809e+00   6.0526274e-01
   5.3511706e+00   5.7823634e-01
   5.4180602e+00   5.5091239e-01
   5.4849498e+00   5.2371522e-01
   5.5518395e+00   4.9706350e-01
   5.6187291e+00   4.7134818e-01
   5.6856187e+00   4.4691555e-01
   5.7525084e+00   4.2405302e-01
   5.8193980e+00   4.0297838e-01
   5.8862876e+00   3.8384153e-01
   5.9531773e+00   3.6672890e-01
   6.0200669e+00   3.5166437e-01
   6.0869565e+00   3.3861345e-01
   6.1538462e+00   3.2749022e-01
   6.2207358e+00   3.1816570e-01
   6.2876254e+00   3.1047707e-01
   6.3545151e+00   3.0423662e-01
   6.4214047e+00   2.9924001e-01
   6.4882943e+00   2.9527288e-01
   6.5551839e+00   2.9212066e-01
   6.6220736e+00   2.8957323e-01
   6.6889632e+00   2.8742721e-01
   6.7558528e+00   2.8548836e-01
   6.8227425e+00   2.8357393e-01
   6.8896321e+00   2.8151493e-01
   6.9565217e+00   2.7915824e-01
   7.0234114e+00   2.7636859e-01
   7.0903010e+00   2.7303043e-01
   7.1571906e+00   2.6904948e-01
   7.2240803e+00   2.6435408e-01
   7.2909699e+00   2.5889419e-01
   7.3578595e+00   2.5264340e-01
   7.4247492e+00   2.4560076e-01
   7.4916388e+00   2.3779121e-01
   7.5585284e+00   2.2926553e-01
   7.6254181e+00   2.2009979e-01
   7.6923077e+00   2.1039422e-01
   7.7591973e+00   2.0027155e-01
   7.8260870e+00   1.8987466e-01
   7.8929766e+00   1.7936290e-01
   7.9598662e+00   1.6890363e-01
   8.0267559e+00   1.5866711e-01
   8.0936455e+00   1.4881877e-01
   8.1605351e+00   1.3951073e-01
   8.2274247e+00   1.3087375e-01
   8.2943144e+00   1.2301019e-01
   8.3612040e+00   1.1598844e-01
   8.4280936e+00   1.0983941e-01
   8.4949833e+00   1.0455547e-01
   8.5618729e+00   1.0009135e-01
   8.6287625e+00   9.6369430e-02
   8.6956522e+00   9.3286427e-02
   8.7625418e+00   9.0720834e-02
   8.8294314e+00   8.8541426e-02
   8.8963211e+00   8.6616322e-02
   8.9632107e+00   8.4820843e-02
   9.0301003e+00   8.3044768e-02
   9.0969900e+00   8.1197235e-02
   9.1638796e+00   7.9209393e-02
   9.2307692e+00   7.7035544e-02
   9.2976589e+00   7.4653390e-02
   9.3645485e+00   7.2062452e-02
   9.4314381e+00   6.9281440e-02
   9.4983278e+00   6.6344424e-02
   9.5652174e+00   6.3296180e-02
   9.6321070e+00   6.0188650e-02
   9.6989967e+00   5.7077686e-02
   9.7658863e+00   5.4019321e-02
   9.8327759e+00   5.1066715e-02
   9.8996656e+00   4.8267429e-02
   9.9665552e+00   4.5661113e-02
   1.0033445e+01   4.3277752e-02
   1.0100334e+01   4.1137289e-02
   1.0167224e+01   3.9250411e-02
   1.0234114e+01   3.7617988e-02
   1.0301003e+01   3.6231856e-02
   1.0367893e+01   3.5075895e-02
   1.0434783e+01   3.4127299e-02
   1.0501672e+01   3.3357962e-02
   1.0568562e+01   3.2735909e-02
   1.0635452e+01   3.2226880e-02
   1.0702341e+01   3.1795733e-02
   1.0769231e+01   3.1407864e-02
   1.0836120e+01   3.1030550e-02
   1.0903010e+01   3.0634093e-02
   1.0969900e+01   3.0192745e-02
   1.1036789e+01   2.9685407e-02
   1.1103679e+01   2.9096100e-02
   1.1170569e+01   2.8414389e-02
   1.1237458e+01   2.7635574e-02
   1.1304348e+01   2.6760606e-02
   1.1371237e+01   2.5795744e-02
   1.1438127e+01   2.4751982e-02
   1.1505017e+01   2.3644299e-02
   1.1571906e+01   2.2490767e-02
   1.1638796e+01   2.1311592e-02
   1.1705686e+01   2.0128161e-02
   1.1772575e+01   1.8961969e-02
   1.1839465e+01   1.7833608e-02
   1.1906355e+01   1.6761818e-02
   1.1973244e+01   1.5762628e-02
   1.2040134e+01   1.4848625e-02
   1.2107023e+01   1.4028414e-02
   1.2173913e+01   1.3306275e-02
   1.2240803e+01   1.2682292e-02
   1.2307692e+01   1.2152655e-02
   1.2374582e+01   1.1709959e-02
   1.2441472e+01   1.1343880e-02
   1.2508361e+01   1.1041900e-02
   1.2575251e+01   1.0790074e-02
   1.2642140e+01   1.0573846e-02
   1.2709030e+01   1.0378856e-02
   1.2775920e+01   1.0191667e-02
   1.2842809e+01   1.0000426e-02
   1.2909699e+01   9.7953406e-03
   1.2976589e+01   9.5689627e-03
   1.3043478e+01   9.3163278e-03
   1.3110368e+01   9.0350183e-03
   1.3177258e+01   8.7250608e-03
   1.3244147e+01   8.3887017e-03
   1.3311037e+01   8.0300608e-03
   1.3377926e+01   7.6546916e-03
   1.3444816e+01   7.2690814e-03
   1.3511706e+01   6.8802607e-03
   1.3578595e+01   6.4954263e-03
   1.3645485e+01   6.1215380e-03
   1.3712375e+01   5.7649850e-03
   1.3779264e+01   5.4312891e-03
   1.3846154e+01   5.1248614e-03
   1.3913043e+01   4.8488237e-03
   1.3979933e+01   4.6049032e-03
   1.4046823e+01   4.3934513e-03
   1.4113712e+01   4.2136802e-03
   1.4180602e+01   4.0636681e-03
   1.4247492e+01   3.9405241e-03
   1.4314381e+01   3.8405926e-03
   1.4381271e+01   3.7596665e-03
   1.4448161e+01   3.6932030e-03
   1.4515050e+01   3.6365423e-03
   1.4581940e+01   3.5851194e-03
   1.4648829e+01   3.5346570e-03
   1.4715719e+01   3.4813436e-03
   1.4782609e+01   3.4219690e-03
   1.4849498e+01   3.3540189e-03
   1.4916388e+01   3.2757269e-03
   1.4983278e+01   3.1860998e-03
   1.5050167e+01   3.0849216e-03
   1.5117057e+01   2.9727143e-03
   1.5183946e+01   2.8506613e-03
   1.5250836e+01   2.7205009e-03
   1.5317726e+01   2.5843944e-03
   1.5384615e+01   2.4447807e-03
   1.5451505e+01   2.3042355e-03
   1.5518395e+01   2.1653606e-03
   1.5585284e+01   2.0306405e-03
   1.5652174e+01   1.9023313e-03
   1.5719064e+01   1.7823637e-03
   1.5785953e+01   1.6722632e-03
   1.5852843e+01   1.5730907e-03
   1.5919732e+01   1.4854068e-03
   1.5986622e+01   1.4092662e-03
   1.6053512e+01   1.3442793e-03
   1.6120401e+01   1.2896462e-03
   1.6187291e+01   1.2442205e-03
   1.6254181e+01   1.2065934e-03
   1.6321070e+01   1.1751806e-03
   1.6387960e+01   1.1483091e-03
   1.6454849e+01   1.1243063e-03
   1.6521739e+01   1.1015803e-03
   1.6588629e+01   1.0786953e-03
   1.6655518e+01   1.0544320e-03
   1.6722408e+01   1.0278293e-03
   1.6789298e+01   9.9820655e-04
   1.6856187e+01   9.6517105e-04
   1.6923077e+01   9.2861817e-04
   1.6989967e+01   8.8871359e-04
   1.7056856e+01   8.4586279e-04
   1.7123746e+01   8.0066783e-04
   1.7190635e+01   7.5387543e-04
   1.7257525e+01   7.0631938e-04
   1.7324415e+01   6.5887082e-04
   1.7391304e+01   6.1239804e-04
   1.7458194e+01   5.6771990e-04
   1.7525084e+01   5.2556904e-04
   1.7591973e+01   4.8656062e-04
   1.7658863e+01   4.5116626e-04
   1.7725753e+01   4.1969590e-04
   1.7792642e+01   3.9228796e-04
   1.7859532e+01   3.6890873e-04
   1.7926421e+01   3.4936462e-04
   1.7993311e+01   3.3334302e-04
   1.8060201e+01   3.2042213e-04
   1.8127090e+01   3.1009585e-04
   1.8193980e+01   3.0180336e-04
   1.8260870e+01   2.9495796e-04
   1.8327759e+01   2.8897439e-04
   1.8394649e+01   2.8329518e-04
   1.8461538e+01   2.7741373e-04
   1.8528428e+01   2.7089465e-04
   1.8595318e+01   2.6338855e-04
   1.8662207e+01   2.5464103e-04
   1.8729097e+01   2.4449600e-04
   1.8795987e+01   2.3289491e-04
   1.8862876e+01   2.1987343e-04
   1.8929766e+01   2.0555360e-04
   1.8996656e+01   1.9013135e-04
   1.9063545e+01   1.7386044e-04
   1.9130435e+01   1.5703443e-04
   1.9197324e+01   1.3996728e-04
   1.9264214e+01   1.2297580e-04
   1.9331104e+01   1.0636797e-04
   1.9397993e+01   9.0425997e-05
   1.9464883e+01   7.5394644e-05
   1.9531773e+01   6.1471899e-05
   1.9598662e+01   4.8802120e-05
   1.9665552e+01   3.7471515e-05
   1.9732441e+01   2.7506727e-05
   1.9799331e+01   1.8876825e-05
   1.9866221e+01   1.1502429e-05
   1.9933110e+01   5.2619195e-06
   2.0000000e+01   0.0000000e+00


==> data/control.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.3478261e-02   8.9378218e-03   4.0851303e-01   7.8958123e-01   8.9358423e-03   4.0900600e-01   7.8959069e-01
   8.6956522e-02   3.5167872e-02   7.9162028e-01   5.9169476e-01   3.5213991e-02   7.9388977e-01   5.9173660e-01
   1.3043478e-01   7.7112567e-02   1.1284178e+00   4.0546171e-01   7.7325649e-02   1.1345272e+00   4.0554594e-01
   1.7391304e-01   1.3240384e-01   1.4048457e+00   2.3066192e-01   1.3301620e-01   1.4173454e+00   2.3078346e-01
   2.1739130e-01   1.9829896e-01   1.6150904e+00   6.7446078e-02   1.9964615e-01   1.6364609e+00   6.7598033e-02
   2.6086957e-01   2.7191191e-01   1.7611172e+00  -8.3793168e-02   2.7441978e-01   1.7930230e+00  -8.3605986e-02
   3.0434783e-01   3.5059860e-01   1.8504665e+00  -2.2257095e-01   3.5473525e-01   1.8930896e+00  -2.2231716e-01
   3.4782609e-01   4.3211956e-01   1.8930872e+00  -3.4853219e-01   4.3833606e-01   1.9453378e+00  -3.4815216e-01
   3.9130435e-01   5.1468778e-01   1.9004425e+00  -4.6151961e-01   5.2335752e-01   1.9603279e+00  -4.6091733e-01
   4.3478261e-01   5.9698850e-01   1.8831587e+00  -5.6156610e-01   6.0838995e-01   1.9479802e+00  -5.6061263e-01
   4.7826087e-01   6.7817968e-01   1.8495952e+00  -6.4891599e-01   6.9247000e-01   1.9167663e+00  -6.4746045e-01
   5.2173913e-01   7.5769482e-01   1.8065566e+00  -7.2401574e-01   7.7491535e-01   1.8736527e+00  -7.2190412e-01
   5.6521739e-01   8.3520864e-01   1.7590336e+00  -7.8750712e-01   8.5530975e-01   1.8239097e+00  -7.8460613e-01
   6.0869565e-01   9.1060779e-01   1.7103054e+00  -8.4028291e-01   9.3344418e-01   1.7711739e+00  -8.3649253e-01
   6.5217391e-01   9.8388414e-01   1.6622294e+00  -8.8332949e-01   1.0092540e+00   1.7173239e+00  -8.7843725e-01
   6.9565217e-01   1.0551286e+00   1.6153086e+00  -9.1729733e-01   1.0827509e+00   1.6629912e+00  -9.1118824e-01
   7.3913043e-01   1.1243884e+00   1.5693300e+00  -9.4292589e-01   1.1538991e+00   1.6079859e+00  -9.3560328e-01
   7.8260870e-01   1.1916566e+00   1.5234052e+00  -9.6107451e-01   1.2226147e+00   1.5512990e+00  -9.5265170e-01
   8.2608696e-01   1.2568723e+00   1.4759713e+00  -9.7272251e-01   1.2887651e+00   1.4911030e+00  -9.6341447e-01
   8.6956522e-01   1.3199204e+00   1.4247903e+00  -9.7896913e-01   1.3521703e+00   1.4247682e+00  -9.6907874e-01
   9.1304348e-01   1.3806303e+00   1.3670264e+00  -9.8098942e-01   1.4125604e+00   1.3497477e+00  -9.7053649e-01
   9.5652174e-01   1.4386818e+00   1.3000353e+00  -9.7939440e-01   1.4694405e+00   1.2633722e+00  -9.6837111e-01
   1.0000000e+00   1.4935439e+00   1.2208388e+00  -9.7469094e-01   1.5222359e+00   1.1633136e+00  -9.6324375e-01
   1.0434783e+00   1.5446175e+00   1.1269825e+00  -9.6748791e-01   1.5703336e+00   1.0480165e+00  -9.5584729e-01
   1.0869565e+00   1.5912490e+00   1.0167706e+00  -9.5842452e-01   1.6130817e+00   9.1669835e-01  -9.4690637e-01
   1.1304348e+00   1.6327304e+00   8.8926646e-01  -9.4817025e-01   1.6497911e+00   7.6934256e-01  -9.3717566e-01
   1.1739130e+00   1.6683137e+00   7.4422701e-01  -9.3740565e-01   1.6798393e+00   6.0676670e-01  -9.2720182e-01
   1.2173913e+00   1.6973141e+00   5.8274463e-01  -9.2656410e-01   1.7025864e+00   4.3268440e-01  -9.1735505e-01
   1.2608696e+00   1.7190144e+00   4.0912046e-01  -9.1602300e-01   1.7175399e+00   2.5170180e-01  -9.0803135e-01
   1.3043478e+00   1.7329170e+00   2.2819307e-01  -9.0615425e-01   1.7244637e+00   6.8413333e-02  -8.9958433e-01
   1.3478261e+00   1.7387936e+00   4.4913813e-02  -8.9729206e-01   1.7233779e+00  -1.1259825e-01  -8.9232513e-01
   1.3913043e+00   1.7366856e+00  -1.3565320e-01  -8.8973294e-01   1.7145592e+00  -2.8676188e-01  -8.8652248e-01
   1.4347826e+00   1.7269037e+00  -3.0833108e-01  -8.8373569e-01   1.6984881e+00  -4.4944954e-01  -8.8237275e-01
   1.4782609e+00   1.7099514e+00  -4.6777126e-01  -8.7947010e-01   1.6756925e+00  -5.9640566e-01  -8.7992307e-01
   1.5217391e+00   1.6864461e+00  -6.0962897e-01  -8.7695954e-01   1.6469189e+00  -7.2497736e-01  -8.7923830e-01
   1.5652174e+00   1.6572325e+00  -7.3152391e-01  -8.7625504e-01   1.6129713e+00  -8.3379790e-01  -8.8034038e-01
   1.6086957e+00   1.6231786e+00  -8.3234713e-01  -8.7735858e-01   1.5746953e+00  -9.2275056e-01  -8.8319968e-01
   1.6521739e+00   1.5851686e+00  -9.1224119e-01  -8.8021903e-01   1.5329721e+00  -9.9293781e-01  -8.8773883e-01
   1.6956522e+00   1.5441032e+00  -9.7260012e-01  -8.8473221e-01   1.4885887e+00  -1.0460898e+00  -8.9389247e-01
   1.7391304e+00   1.5008200e+00  -1.0157280e+00  -8.9080026e-01   1.4422257e+00  -1.0844265e+00  -9.0156976e-01
   1.7826087e+00   1.4559907e+00  -1.0441784e+00  -8.9832429e-01   1.3944733e+00  -1.1103426e+00  -9.1067257e-01
   1.8260870e+00   1.4101931e+00  -1.0605649e+00  -9.0717747e-01   1.3458172e+00  -1.1262924e+00  -9.2110968e-01
   1.8695652e+00   1.3638988e+00  -1.0674096e+00  -9.1724921e-01   1.2966392e+00  -1.1347883e+00  -9.3279681e-01
   1.9130435e+00   1.3174723e+00  -1.0671435e+00  -9.2844509e-01   1.2472259e+00  -1.1380570e+00  -9.4565463e-01
   1.9565217e+00   1.2711761e+00  -1.0620580e+00  -9.4068399e-01   1.1977468e+00  -1.1378710e+00  -9.5959999e-01
   2.0000000e+00   1.2251873e+00  -1.0538337e+00  -9.5387170e-01   1.1483070e+00  -1.1357665e+00  -9.7456224e-01
   2.0434783e+00   1.1795897e+00  -1.0438246e+00  -9.6792430e-01   1.0989719e+00  -1.1329376e+00  -9.9048872e-01
   2.0869565e+00   1.1344322e+00  -1.0331405e+00  -9.8277510e-01   1.0497677e+00  -1.1302358e+00  -1.0073448e+00
   2.1304348e+00   1.0897350e+00  -1.0226148e+00  -9.9837272e-01   1.0006813e+00  -1.1281706e+00  -1.0251138e+00
   2.1739130e+00   1.0454904e+00  -1.0128050e+00  -1.0146811e+00   9.5167626e-01  -1.1269283e+00  -1.0437917e+00
   2.2173913e+00   1.0016626e+00  -1.0039922e+00  -1.0316796e+00   9.0277935e-01  -1.1264435e+00  -1.0633577e+00
   2.2608696e+00   9.5820926e-01  -9.9623557e-01  -1.0493484e+00   8.5391041e-01  -1.1261771e+00  -1.0838406e+00
   2.3043478e+00   9.1512284e-01  -9.8947474e-01  -1.0676492e+00   8.0502498e-01  -1.1253557e+00  -1.1052719e+00
   2.3478261e+00   8.7232587e-01  -9.8327695e-01  -1.0866084e+00   7.5614793e-01  -1.1230190e+00  -1.1276745e+00
   2.3913043e+00   8.2977418e-01  -9.7709091e-01  -1.1062510e+00   7.0737344e-01  -1.1180198e+00  -1.1510628e+00
   2.4347826e+00   7.8746721e-01  -9.7027201e-01  -1.1265946e+00   6.5886500e-01  -1.1090236e+00  -1.1754426e+00
   2.4782609e+00   7.4544792e-01  -9.6208229e-01  -1.1476486e+00   6.1085540e-01  -1.0945092e+00  -1.2008108e+00
   2.5217391e+00   7.0380283e-01  -9.5169049e-01  -1.1694146e+00   5.6364677e-01  -1.0727679e+00  -1.2271561e+00
   2.5652174e+00   6.6266203e-01  -9.3817201e-01  -1.1918865e+00   5.1761053e-01  -1.0419044e+00  -1.2544584e+00
   2.6086957e+00   6.2219915e-01  -9.2050892e-01  -1.2150500e+00   4.7318741e-01  -9.9983609e-01  -1.2826888e+00
   2.6521739e+00   5.8263139e-01  -8.9758996e-01  -1.2388833e+00   4.3088746e-01  -9.4429344e-01  -1.3118101e+00
   2.6956522e+00   5.4421951e-01  -8.6821056e-01  -1.2633565e+00   3.9126686e-01  -8.7372120e-01  -1.3417250e+00
   2.7391304e+00   5.0724204e-01  -8.3120568e-01  -1.2884330e+00   3.5501483e-01  -7.8828805e-01  -1.3722172e+00
   2.7826087e+00   4.7200638e-01  -7.8596517e-01  -1.3140523e+00   3.2285012e-01  -6.8832390e-01  -1.4030515e+00
   2.8260870e+00   4.3894906e-01  -7.3202213e-01  -1.3401103e+00   2.9538476e-01  -5.7493959e-01  -1.4339445e+00
   2.8695652e+00   4.0847890e-01  -6.6924554e-01  -1.3664745e+00   2.7312334e-01  -4.5003548e-01  -1.4645643e+00
   2.9130435e+00   3.8096717e-01  -5.9786709e-01  -1.3929854e+00   2.5646306e-01  -3.1630147e-01  -1.4945304e+00
   2.9565217e+00   3.5674750e-01  -5.1848119e-01  -1.4194563e+00   2.4570821e-01  -1.7734093e-01  -1.5234324e+00
   3.0000000e+00   3.3611592e-01  -4.3204497e-01  -1.4456733e+00   2.4102550e-01  -3.7656230e-02  -1.5508057e+00
   3.0434783e+00   3.1933495e-01  -3.3993137e-01  -1.4714003e+00   2.4237115e-01   9.8381400e-02  -1.5761911e+00
   3.0869565e+00   3.0663298e-01  -2.4423872e-01  -1.4963672e+00   2.4949287e-01   2.2674495e-01  -1.5991758e+00
   3.1304348e+00   2.9813732e-01  -1.4730300e-01  -1.5202726e+00   2.6194850e-01   3.4380349e-01  -1.6193930e+00
   3.1739130e+00   2.9385865e-01  -5.1407644e-02  -1.5428330e+00   2.7918704e-01   4.4664117e-01  -1.6365116e+00
   3.2173913e+00   2.9369142e-01   4.1217863e-02  -1.5637848e+00   3.0054132e-01   5.3318639e-01  -1.6502704e+00
   3.2608696e+00   2.9742816e-01   1.2843922e-01  -1.5828849e+00   3.2529233e-01   6.0237910e-01  -1.6605187e+00
   3.3043478e+00   3.0480031e-01   2.0837434e-01  -1.5998969e+00   3.5267648e-01   6.5417627e-01  -1.6672156e+00
   3.3478261e+00   3.1545381e-01   2.7946977e-01  -1.6146146e+00   3.8194618e-01   6.8923650e-01  -1.6704007e+00
   3.3913043e+00   3.2899035e-01   3.4067048e-01  -1.6268947e+00   4.1239161e-01   7.0871706e-01  -1.6702046e+00
   3.4347826e+00   3.4497020e-01   3.9142873e-01  -1.6366578e+00   4.4336666e-01   7.1413828e-01  -1.6668304e+00
   3.4782609e+00   3.6292481e-01   4.3165694e-01  -1.6438807e+00   4.7430515e-01   7.0731074e-01  -1.6605421e+00
   3.5217391e+00   3.8240267e-01   4.6151411e-01  -1.6485760e+00   5.0472042e-01   6.9029616e-01  -1.6516600e+00
   3.5652174e+00   4.0295442e-01   4.8145505e-01  -1.6508149e+00   5.3420781e-01   6.6491043e-01  -1.6405267e+00
   3.6086957e+00   4.2416520e-01   4.9215056e-01  -1.6507117e+00   5.6244395e-01   6.3280826e-01  -1.6275183e+00
   3.6521739e+00   4.4565720e-01   4.9447938e-01  -1.6484217e+00   5.8916751e-01   5.9551430e-01  -1.6130025e+00
   3.6956522e+00   4.6709083e-01   4.8948027e-01  -1.6441354e+00   6.1417725e-01   5.5438589e-01  -1.5973309e+00
   3.7391304e+00   4.8816838e-01   4.7807494e-01  -1.6380607e+00   6.3733194e-01   5.1061312e-01  -1.5808393e+00
   3.7826087e+00   5.0862801e-01   4.6118491e-01  -1.6304370e+00   6.5854469e-01   4.6521648e-01  -1.5638501e+00
   3.8260870e+00   5.2824674e-01   4.3969610e-01  -1.6215026e+00   6.7774782e-01   4.1896010e-01  -1.5466679e+00
   3.8695652e+00   5.4684080e-01   4.1444733e-01  -1.6114918e+00   6.9493110e-01   3.7237599e-01  -1.5295292e+00
   3.9130435e+00   5.6426567e-01   3.8623038e-01  -1.6006350e+00   7.1010153e-01   3.2591486e-01  -1.5126422e+00
   3.9565217e+00   5.8041581e-01   3.5578908e-01  -1.5891586e+00   7.2327499e-01   2.7995551e-01  -1.4961933e+00
   4.0000000e+00   5.9520603e-01   3.2372793e-01  -1.5772802e+00   7.3447622e-01   2.3480487e-01  -1.4803473e+00
   4.0434783e+00   6.0857734e-01   2.9050443e-01  -1.5651936e+00   7.4373878e-01   1.9069796e-01  -1.4652474e+00
   4.0869565e+00   6.2049280e-01   2.5654158e-01  -1.5530745e+00   7.5110510e-01   1.4779794e-01  -1.4510147e+00
   4.1304348e+00   6.3092800e-01   2.2221949e-01  -1.5410831e+00   7.5662647e-01   1.0619607e-01  -1.4377490e+00
   4.1739130e+00   6.3987107e-01   1.8787540e-01  -1.5293637e+00   7.6036285e-01   6.5913158e-02  -1.4255283e+00
   4.2173913e+00   6.4732269e-01   1.5380363e-01  -1.5180452e+00   7.6236713e-01   2.7036474e-02  -1.4144221e+00
   4.2608696e+00   6.5329606e-01   1.2025566e-01  -1.5072406e+00   7.6269864e-01  -1.0402866e-02  -1.4044489e+00
   4.3043478e+00   6.5781693e-01   8.7440070e-02  -1.4970475e+00   7.6142557e-01  -4.6440300e-02  -1.3956046e+00
   4.3478261e+00   6.6092358e-01   5.5522556e-02  -1.4875477e+00   7.5861557e-01  -8.1092033e-02  -1.3878843e+00
   4.3913043e+00   6.6266683e-01   2.4625938e-02  -1.4788074e+00   7.5433567e-01  -1.1435503e-01  -1.3812825e+00
   4.4347826e+00   6.6309881e-01  -5.1522646e-03  -1.4708751e+00   7.4865236e-01  -1.4620703e-01  -1.3757933e+00
   4.4782609e+00   6.6225720e-01  -3.3695237e-02  -1.4637791e+00   7.4163152e-01  -1.7660654e-01  -1.3714100e+00
   4.5217391e+00   6.6020178e-01  -6.0908828e-02  -1.4575400e+00   7.3333848e-01  -2.0549280e-01  -1.3681250e+00
   4.5652174e+00   6.5699601e-01  -8.6701186e-02  -1.4521727e+00   7.2383797e-01  -2.3278587e-01  -1.3659305e+00
   4.6086957e+00   6.5270590e-01  -1.1098135e-01  -1.4476860e+00   7.1319416e-01  -2.5838652e-01  -1.3648179e+00
   4.6521739e+00   6.4740005e-01  -1.3365928e-01  -1.4440832e+00   7.0147063e-01  -2.8217633e-01  -1.3647777e+00
   4.6956522e+00   6.4114962e-01  -1.5464580e-01  -1.4413614e+00   6.8873094e-01  -3.0401968e-01  -1.3657992e+00
   4.7391304e+00   6.3402836e-01  -1.7385267e-01  -1.4395120e+00   6.7506328e-01  -3.2381893e-01  -1.3678388e+00
   4.7826087e+00   6.2611262e-01  -1.9119251e-01  -1.4385204e+00   6.6057384e-01  -3.4141740e-01  -1.3708583e+00
   4.8260870e+00   6.1748128e-01  -2.0657887e-01  -1.4383661e+00   6.4537083e-01  -3.5662088e-01  -1.3748282e+00
   4.8695652e+00   6.0821106e-01  -2.1992608e-01  -1.4390235e+00   6.2956875e-01  -3.6923051e-01  -1.3797151e+00
   4.9130435e+00   5.9838961e-01  -2.3114216e-01  -1.4404649e+00   6.1328842e-01  -3.7904279e-01  -1.3854813e+00
   4.9565217e+00   5.8812624e-01  -2.4013887e-01  -1.4426586e+00   5.9665695e-01  -3.8584954e-01  -1.3920847e+00
   5.0000000e+00   5.7752903e-01  -2.4684213e-01  -1.4455689e+00   5.7980775e-01  -3.8943794e-01  -1.3994795e+00
   5.0434783e+00   5.6670431e-01  -2.5119221e-01  -1.4491557e+00   5.6288055e-01  -3.8959052e-01  -1.4076153e+00
   5.0869565e+00   5.5575661e-01  -2.5314372e-01  -1.4533750e+00   5.4602136e-01  -3.8608514e-01  -1.4164378e+00
   5.1304348e+00   5.4478872e-01  -2.5266560e-01  -1.4581786e+00   5.2938044e-01  -3.7870430e-01  -1.4258887e+00
   5.1739130e+00   5.3390163e-01  -2.4974113e-01  -1.4635140e+00   5.1311678e-01  -3.6734872e-01  -1.4359026e+00
   5.2173913e+00   5.2319459e-01  -2.4436792e-01  -1.4693247e+00   4.9743164e-01  -3.5199017e-01  -1.4463999e+00
   5.2608696e+00   5.1276505e-01  -2.3655791e-01  -1.4755499e+00   4.8251728e-01  -3.3266887e-01  -1.4572933e+00
   5.3043478e+00   5.0270984e-01  -2.2635203e-01  -1.4821284e+00   4.6854904e-01  -3.0950522e-01  -1.4684895e+00
   5.3478261e+00   4.9313702e-01  -2.1389123e-01  -1.4890012e+00   4.5568535e-01  -2.8269983e-01  -1.4798885e+00
   5.3913043e+00   4.8415371e-01  -1.9935017e-01  -1.4960943e+00   4.4406775e-01  -2.5253348e-01  -1.4913844e+00
   5.4347826e+00   4.7585283e-01  -1.8292538e-01  -1.5033339e+00   4.3382086e-01  -2.1936716e-01  -1.5028647e+00
   5.4782609e+00   4.6831283e-01  -1.6483718e-01  -1.5106468e+00   4.2505384e-01  -1.8364739e-01  -1.5142124e+00
   5.5217391e+00   4.6159769e-01  -1.4532958e-01  -1.5179609e+00   4.1787367e-01  -1.4598987e-01  -1.5253105e+00
   5.5652174e+00   4.5575690e-01  -1.2467034e-01  -1.5252051e+00   4.1236138e-01  -1.0710913e-01  -1.5360284e+00
   5.6086957e+00   4.5082572e-01  -1.0314995e-01  -1.5323094e+00   4.0856053e-01  -6.7715130e-02  -1.5462422e+00
   5.6521739e+00   4.4683415e-01  -8.1074102e-02  -1.5392084e+00   4.0647800e-01  -2.8511165e-02  -1.5558386e+00
   5.6956522e+00   4.4380433e-01  -5.8809142e-02  -1.5458261e+00   4.0608409e-01   9.8061199e-03  -1.5647147e+00
   5.7391304e+00   4.4174165e-01  -3.6712495e-02  -1.5520904e+00   4.0731756e-01   4.6558424e-02  -1.5727786e+00
   5.7826087e+00   4.4063557e-01  -1.5111309e-02  -1.5579394e+00   4.1010137e-01   8.1110871e-02  -1.5799427e+00
   5.8260870e+00   4.4045961e-01   5.6975361e-03  -1.5633211e+00   4.1432629e-01   1.1287572e-01  -1.5861290e+00
   5.8695652e+00   4.4117130e-01   2.5447432e-02  -1.5681931e+00   4.1986388e-01   1.4138263e-01  -1.5912815e+00
   5.9130435e+00   4.4271224e-01   4.3902040e-02  -1.5725233e+00   4.2656769e-01   1.6628276e-01  -1.5953668e+00
   5.9565217e+00   4.4501658e-01   6.0851547e-02  -1.5762850e+00   4.3427330e-01   1.8734875e-01  -1.5983736e+00
   6.0000000e+00   4.4802161e-01   7.6106336e-02  -1.5794505e+00   4.4280794e-01   2.0445727e-01  -1.6003079e+00
   6.0434783e+00   4.5164844e-01   8.9520213e-02  -1.5820054e+00   4.5200007e-01   2.1755569e-01  -1.6011858e+00
   6.0869565e+00   4.5581532e-01   1.0099355e-01  -1.5839452e+00   4.6167156e-01   2.2668490e-01  -1.6010445e+00
   6.1304348e+00   4.6043819e-01   1.1047317e-01  -1.5852754e+00   4.7165305e-01   2.3196504e-01  -1.5999356e+00
   6.1739130e+00   4.6543065e-01   1.1795234e-01  -1.5860114e+00   4.8178423e-01   2.3359515e-01  -1.5979249e+00
   6.2173913e+00   4.7070729e-01   1.2345916e-01  -1.5861752e+00   4.9191385e-01   2.3185272e-01  -1.5950924e+00
   6.2608696e+00   4.7618331e-01   1.2703536e-01  -1.5857939e+00   5.0190532e-01   2.2703179e-01  -1.5915217e+00
   6.3043478e+00   4.8177212e-01   1.2875361e-01  -1.5849033e+00   5.1162817e-01   2.1942606e-01  -1.5873080e+00
   6.3478261e+00   4.8739357e-01   1.2870730e-01  -1.5835432e+00   5.2096294e-01   2.0935038e-01  -1.5825528e+00
   6.3913043e+00   4.9297414e-01   1.2701024e-01  -1.5817569e+00   5.2980655e-01   1.9712130e-01  -1.5773560e+00
   6.4347826e+00   4.9844689e-01   1.2379666e-01  -1.5795916e+00   5.3807229e-01   1.8305710e-01  -1.5718155e+00
   6.4782609e+00   5.0375148e-01   1.1922122e-01  -1.5770980e+00   5.4568989e-01   1.6747777e-01  -1.5660274e+00
   6.5217391e+00   5.0883488e-01   1.1343417e-01  -1.5743259e+00   5.5260544e-01   1.5070501e-01  -1.5600863e+00
   6.5652174e+00   5.1364617e-01   1.0657362e-01  -1.5713267e+00   5.5877719e-01   1.3302882e-01  -1.5540817e+00
   6.6086957e+00   5.1813831e-01   9.8794493e-02  -1.5681557e+00   5.6416707e-01   1.1467464e-01  -1.5480974e+00
   6.6521739e+00   5.2227206e-01   9.0247277e-02  -1.5648651e+00   5.6874943e-01   9.5886241e-02  -1.5422148e+00
   6.6956522e+00   5.2601593e-01   8.1077949e-02  -1.5615041e+00   5.7250840e-01   7.6888549e-02  -1.5365070e+00
   6.7391304e+00   5.2934625e-01   7.1427979e-02  -1.5581187e+00   5.7543782e-01   5.7886516e-02  -1.5310392e+00
   6.7826087e+00   5.3224708e-01   6.1434327e-02  -1.5547523e+00   5.7754117e-01   3.9065127e-02  -1.5258680e+00
   6.8260870e+00   5.3471030e-01   5.1229447e-02  -1.5514447e+00   5.7883164e-01   2.0589405e-02  -1.5210422e+00
   6.8695652e+00   5.3673241e-01   4.0933921e-02  -1.5482328e+00   5.7933178e-01   2.6045366e-03  -1.5166020e+00
   6.9130435e+00   5.3830805e-01   3.0653207e-02  -1.5451510e+00   5.7906434e-01  -1.4753583e-02  -1.5125831e+00
   6.9565217e+00   5.3943987e-01   2.0501218e-02  -1.5422323e+00   5.7805859e-01  -3.1348555e-02  -1.5090164e+00
   7.0000000e+00   5.4013491e-01   1.0582113e-02  -1.5395053e+00   5.7635104e-01  -4.7054901e-02  -1.5059256e+00
   7.0434783e+00   5.4040441e-01   9.8948765e-04  -1.5369939e+00   5.7398256e-01  -6.1759038e-02  -1.5033283e+00
   7.0869565e+00   5.4026379e-01  -8.1936265e-03  -1.5347176e+00   5.7099828e-01  -7.5359285e-02  -1.5012358e+00
   7.1304348e+00   5.3973263e-01  -1.6894763e-02  -1.5326913e+00   5.6744766e-01  -8.7765856e-02  -1.4996527e+00
   7.1739130e+00   5.3883470e-01  -2.5052018e-02  -1.5309253e+00   5.6338449e-01  -9.8900864e-02  -1.4985777e+00
   7.2173913e+00   5.3759671e-01  -3.2611899e-02  -1.5294263e+00   5.5886500e-01  -1.0869682e-01  -1.4980038e+00
   7.2608696e+00   5.3604354e-01  -3.9516324e-02  -1.5282016e+00   5.5394612e-01  -1.1708240e-01  -1.4979231e+00
   7.3043478e+00   5.3420581e-01  -4.5716242e-02  -1.5272538e+00   5.4869511e-01  -1.2399127e-01  -1.4983225e+00
   7.3478261e+00   5.3211559e-01  -5.1172548e-02  -1.5265822e+00   5.4317984e-01  -1.2937227e-01  -1.4991845e+00
   7.3913043e+00   5.2980565e-01  -5.5855280e-02  -1.5261832e+00   5.3746795e-01  -1.3318954e-01  -1.5004876e+00
   7.4347826e+00   5.2730952e-01  -5.9743617e-02  -1.5260502e+00   5.3162683e-01  -1.3542250e-01  -1.5022063e+00
   7.4782609e+00   5.2466145e-01  -6.2825880e-02  -1.5261735e+00   5.2572364e-01  -1.3606586e-01  -1.5043110e+00
   7.5217391e+00   5.2189480e-01  -6.5098417e-02  -1.5265412e+00   5.1982527e-01  -1.3512960e-01  -1.5067679e+00
   7.5652174e+00   5.1904168e-01  -6.6561857e-02  -1.5271407e+00   5.1399624e-01  -1.3263668e-01  -1.5095409e+00
   7.6086957e+00   5.1614169e-01  -6.7226733e-02  -1.5279560e+00   5.0829846e-01  -1.2862425e-01  -1.5125959e+00
   7.6521739e+00   5.1323244e-01  -6.7111372e-02  -1.5289694e+00   5.0280578e-01  -1.2316400e-01  -1.5158900e+00
   7.6956522e+00   5.1034882e-01  -6.6241563e-02  -1.5301624e+00   4.9758585e-01  -1.1634442e-01  -1.5193793e+00
   7.7391304e+00   5.0752293e-01  -6.4650548e-02  -1.5315152e+00   4.9269834e-01  -1.0826883e-01  -1.5230193e+00
   7.7826087e+00   5.0478413e-01  -6.2379026e-02  -1.5330072e+00   4.8819491e-01  -9.9055362e-02  -1.5267655e+00
   7.8260870e+00   5.0215903e-01  -5.9475156e-02  -1.5346166e+00   4.8411924e-01  -8.8837013e-02  -1.5305730e+00
   7.8695652e+00   4.9967148e-01  -5.5994549e-02  -1.5363205e+00   4.8050698e-01  -7.7761597e-02  -1.5343965e+00
   7.9130435e+00   4.9734268e-01  -5.1999758e-02  -1.5380952e+00   4.7738580e-01  -6.5991766e-02  -1.5381907e+00
   7.9565217e+00   4.9519457e-01  -4.7551669e-02  -1.5399200e+00   4.7478111e-01  -5.3702907e-02  -1.5419120e+00
   8.0000000e+00   4.9324785e-01  -4.2722804e-02  -1.5417719e+00   4.7271738e-01  -4.1088880e-02  -1.5455167e+00
   8.0434783e+00   4.9151889e-01  -3.7589180e-02  -1.5436275e+00   4.7120637e-01  -2.8346348e-02  -1.5489618e+00
   8.0869565e+00   4.9002003e-01  -3.2225695e-02  -1.5454652e+00   4.7025063e-01  -1.5662963e-02  -1.5522086e+00
   8.1304348e+00   4.8875960e-01  -2.6706132e-02  -1.5472649e+00   4.6984351e-01  -3.2173408e-03  -1.5552233e+00
   8.1739130e+00   4.8774191e-01  -2.1103159e-02  -1.5490079e+00   4.6996917e-01   8.8209318e-03  -1.5579765e+00
   8.2173913e+00   4.8696725e-01  -1.5488326e-02  -1.5506773e+00   4.7060480e-01   2.0293432e-02  -1.5604432e+00
   8.2608696e+00   4.8643427e-01  -9.9298146e-03  -1.5522575e+00   4.7172395e-01   3.1050235e-02  -1.5626001e+00
   8.3043478e+00   4.8614002e-01  -4.4982402e-03  -1.5537329e+00   4.7329194e-01   4.0953451e-02  -1.5644284e+00
   8.3478261e+00   4.8607767e-01   7.3835749e-04  -1.5550891e+00   4.7526976e-01   4.9890030e-02  -1.5659150e+00
   8.3913043e+00   4.8623789e-01   5.7200384e-03  -1.5563146e+00   4.7761422e-01   5.7772049e-02  -1.5670535e+00
   8.4347826e+00   4.8660891e-01   1.0394961e-02  -1.5574005e+00   4.8027800e-01   6.4536712e-02  -1.5678430e+00
   8.4782609e+00   4.8717643e-01   1.4719384e-02  -1.5583403e+00   4.8321089e-01   7.0144341e-02  -1.5682882e+00
   8.5217391e+00   4.8792371e-01   1.8657663e-02  -1.5591303e+00   4.8636311e-01   7.4567124e-02  -1.5683958e+00
   8.5652174e+00   4.8883266e-01   2.2180316e-02  -1.5597685e+00   4.8968071e-01   7.7796527e-02  -1.5681783e+00
   8.6086957e+00   4.8988540e-01   2.5259625e-02  -1.5602529e+00   4.9311136e-01   7.9843248e-02  -1.5676517e+00
   8.6521739e+00   4.9106160e-01   2.7876682e-02  -1.5605846e+00   4.9660486e-01   8.0736780e-02  -1.5668358e+00
   8.6956522e+00   4.9234085e-01   3.0020325e-02  -1.5607666e+00   5.0011317e-01   8.0525410e-02  -1.5657540e+00
   8.7391304e+00   4.9370278e-01   3.1687007e-02  -1.5608034e+00   5.0359044e-01   7.9276048e-02  -1.5644331e+00
   8.7826087e+00   4.9512704e-01   3.2880798e-02  -1.5607016e+00   5.0699643e-01   7.7058664e-02  -1.5628994e+00
   8.8260870e+00   4.9659411e-01   3.3612246e-02  -1.5604691e+00   5.1028884e-01   7.3948858e-02  -1.5611831e+00
   8.8695652e+00   4.9808502e-01   3.3894717e-02  -1.5601144e+00   5.1342699e-01   7.0031702e-02  -1.5593170e+00
   8.9130435e+00   4.9957869e-01   3.3747145e-02  -1.5596483e+00   5.1637561e-01   6.5395724e-02  -1.5573329e+00
   8.9565217e+00   5.0105572e-01   3.3192195e-02  -1.5590821e+00   5.1910483e-01   6.0132906e-02  -1.5552619e+00
   9.0000000e+00   5.0249856e-01   3.2256102e-02  -1.5584275e+00   5.2159016e-01   5.4338682e-02  -1.5531346e+00
   9.0434783e+00   5.0389149e-01   3.0968666e-02  -1.5576965e+00   5.2381250e-01   4.8111942e-02  -1.5509805e+00
   9.0869565e+00   5.0522065e-01   2.9363254e-02  -1.5569016e+00   5.2575817e-01   4.1555029e-02  -1.5488286e+00
   9.1304348e+00   5.0647403e-01   2.7476804e-02  -1.5560555e+00   5.2741763e-01   3.4768341e-02  -1.5467064e+00
   9.1739130e+00   5.0764145e-01   2.5349638e-02  -1.5551714e+00   5.2877968e-01   2.7830377e-02  -1.5446394e+00
   9.2173913e+00   5.0871313e-01   2.3016036e-02  -1.5542612e+00   5.2983856e-01   2.0830240e-02  -1.5426526e+00
   9.2608696e+00   5.0967988e-01   2.0512356e-02  -1.5533374e+00   5.3059283e-01   1.3853370e-02  -1.5407683e+00
   9.3043478e+00   5.1053453e-01   1.7877796e-02  -1.5524124e+00   5.3104484e-01   6.9789364e-03  -1.5390062e+00
   9.3478261e+00   5.1127184e-01   1.5149906e-02  -1.5514978e+00   5.3120078e-01   2.7984610e-04  -1.5373829e+00
   9.3913043e+00   5.1188844e-01   1.2364584e-02  -1.5506040e+00   5.3107062e-01  -6.1772619e-03  -1.5359124e+00
   9.4347826e+00   5.1238286e-01   9.5560788e-03  -1.5497406e+00   5.3066680e-01  -1.2331485e-02  -1.5346060e+00
   9.4782609e+00   5.1275550e-01   6.7569908e-03  -1.5489159e+00   5.3000305e-01  -1.8122766e-02  -1.5334741e+00
   9.5217391e+00   5.1300797e-01   3.9978233e-03  -1.5481377e+00   5.2909679e-01  -2.3495430e-02  -1.5325246e+00
   9.5652174e+00   5.1314202e-01   1.3085710e-03  -1.5474134e+00   5.2796717e-01  -2.8401576e-02  -1.5317627e+00
   9.6086957e+00   5.1316138e-01  -1.2811980e-03  -1.5467496e+00   5.2663504e-01  -3.2801102e-02  -1.5311909e+00
   9.6521739e+00   5.1307081e-01  -3.7452549e-03  -1.5461518e+00   5.2512292e-01  -3.6661704e-02  -1.5308089e+00
   9.6956522e+00   5.1287610e-01  -6.0607729e-03  -1.5456241e+00   5.2345502e-01  -3.9958868e-02  -1.5306139e+00
   9.7391304e+00   5.1258402e-01  -8.2083270e-03  -1.5451695e+00   5.2165521e-01  -4.2673184e-02  -1.5306018e+00
   9.7826087e+00   5.1220236e-01  -1.0171894e-02  -1.5447899e+00   5.1974992e-01  -4.4788027e-02  -1.5307668e+00
   9.8260870e+00   5.1173977e-01  -1.1938616e-02  -1.5444857e+00   5.1776679e-01  -4.6294178e-02  -1.5311010e+00
   9.8695652e+00   5.1120468e-01  -1.3495981e-02  -1.5442577e+00   5.1573269e-01  -4.7190141e-02  -1.5315950e+00
   9.9130435e+00   5.1060673e-01  -1.4834049e-02  -1.5441052e+00   5.1367369e-01  -4.7482142e-02  -1.5322378e+00
   9.9565217e+00   5.0995581e-01  -1.5946233e-02  -1.5440269e+00   5.1161504e-01  -4.7184131e-02  -1.5330167e+00
   1.0000000e+01   5.0926175e-01  -1.6829019e-02  -1.5440205e+00   5.0958122e-01  -4.6317783e-02  -1.5339175e+00
   1.0043478e+01   5.0853436e-01  -1.7481968e-02  -1.5440830e+00   5.0759517e-01  -4.4910336e-02  -1.5349255e+00
   1.0086957e+01   5.0778340e-01  -1.7907717e-02  -1.5442105e+00   5.0567877e-01  -4.2990827e-02  -1.5360261e+00
   1.0130435e+01   5.0701781e-01  -1.8111131e-02  -1.5443989e+00   5.0385609e-01  -4.0599782e-02  -1.5372020e+00
   1.0173913e+01   5.0624663e-01  -1.8098523e-02  -1.5446437e+00   5.0214852e-01  -3.7781599e-02  -1.5384359e+00
   1.0217391e+01   5.0548045e-01  -1.7879255e-02  -1.5449392e+00   5.0057432e-01  -3.4583850e-02  -1.5397108e+00
   1.0260870e+01   5.0472892e-01  -1.7464324e-02  -1.5452796e+00   4.9914873e-01  -3.1057283e-02  -1.5410100e+00
   1.0304348e+01   5.0400072e-01  -1.6866319e-02  -1.5456589e+00   4.9788389e-01  -2.7255822e-02  -1.5423172e+00
   1.0347826e+01   5.0330353e-01  -1.6099427e-02  -1.5460713e+00   4.9678887e-01  -2.3236565e-02  -1.5436163e+00
   1.0391304e+01   5.0264404e-01  -1.5179428e-02  -1.5465106e+00   4.9586984e-01  -1.9059467e-02  -1.5448918e+00
   1.0434783e+01   5.0202796e-01  -1.4123697e-02  -1.5469705e+00   4.9513348e-01  -1.4782487e-02  -1.5461289e+00
   1.0478261e+01   5.0146002e-01  -1.2951205e-02  -1.5474448e+00   4.9458400e-01  -1.0467058e-02  -1.5473128e+00
   1.0521739e+01   5.0094398e-01  -1.1682429e-02  -1.5479270e+00   4.9422216e-01  -6.1729863e-03  -1.5484302e+00
   1.0565217e+01   5.0048399e-01  -1.0335185e-02  -1.5484115e+00   4.9404605e-01  -1.9562125e-03  -1.5494691e+00
   1.0608696e+01   5.0008381e-01  -8.9286614e-03  -1.5488924e+00   4.9405105e-01   2.1311883e-03  -1.5504196e+00
   1.0652174e+01   4.9974580e-01  -7.4831687e-03  -1.5493640e+00   4.9422983e-01   6.0410101e-03  -1.5512733e+00
   1.0695652e+01   4.9947141e-01  -6.0179996e-03  -1.5498210e+00   4.9457372e-01   9.7290342e-03  -1.5520232e+00
   1.0739130e+01   4.9926113e-01  -4.5514294e-03  -1.5502586e+00   4.9507225e-01   1.3152730e-02  -1.5526628e+00
   1.0782609e+01   4.9911447e-01  -3.1007159e-03  -1.5506727e+00   4.9571296e-01   1.6274860e-02  -1.5531878e+00
   1.0826087e+01   4.9903002e-01  -1.6820946e-03  -1.5510597e+00   4.9648226e-01   1.9065133e-02  -1.5535956e+00
   1.0869565e+01   4.9900611e-01  -3.1070558e-04  -1.5514164e+00   4.9736543e-01   2.1500201e-02  -1.5538852e+00
   1.0913043e+01   4.9904046e-01   9.9820475e-04  -1.5517395e+00   4.9834658e-01   2.3563656e-02  -1.5540579e+00
   1.0956522e+01   4.9913001e-01   2.2307529e-03  -1.5520266e+00   4.9940950e-01   2.5244900e-02  -1.5541161e+00
   1.1000000e+01   4.9927126e-01   3.3750873e-03  -1.5522757e+00   5.0053747e-01   2.6536337e-02  -1.5540631e+00
   1.1043478e+01   4.9946024e-01   4.4213887e-03  -1.5524856e+00   5.0171262e-01   2.7435991e-02  -1.5539039e+00
   1.1086957e+01   4.9969255e-01   5.3618699e-03  -1.5526555e+00   5.0291779e-01   2.7947443e-02  -1.5536445e+00
   1.1130435e+01   4.9996332e-01   6.1907744e-03  -1.5527856e+00   5.0413650e-01   2.8079814e-02  -1.5532921e+00
   1.1173913e+01   5.0026770e-01   6.9033836e-03  -1.5528760e+00   5.0535297e-01   2.7847763e-02  -1.5528547e+00
   1.1217391e+01   5.0060050e-01   7.4958026e-03  -1.5529273e+00   5.0655214e-01   2.7271488e-02  -1.5523416e+00
   1.1260870e+01   5.0095625e-01   7.9661225e-03  -1.5529407e+00   5.0772100e-01   2.6373269e-02  -1.5517619e+00
   1.1304348e+01   5.0132961e-01   8.3140963e-03  -1.5529176e+00   5.0884622e-01   2.5176370e-02  -1.5511251e+00
   1.1347826e+01   5.0171537e-01   8.5411390e-03  -1.5528600e+00   5.0991345e-01   2.3708983e-02  -1.5504426e+00
   1.1391304e+01   5.0210847e-01   8.6503276e-03  -1.5527702e+00   5.1091028e-01   2.2000529e-02  -1.5497254e+00
   1.1434783e+01   5.0250406e-01   8.6462679e-03  -1.5526506e+00   5.1182622e-01   2.0081641e-02  -1.5489840e+00
   1.1478261e+01   5.0289812e-01   8.5338171e-03  -1.5525039e+00   5.1265276e-01   1.7984161e-02  -1.5482288e+00
   1.1521739e+01   5.0328548e-01   8.3194314e-03  -1.5523331e+00   5.1338332e-01   1.5741143e-02  -1.5474696e+00
   1.1565217e+01   5.0366123e-01   8.0104316e-03  -1.5521416e+00   5.1401330e-01   1.3386849e-02  -1.5467160e+00
   1.1608696e+01   5.0402103e-01   7.6146977e-03  -1.5519327e+00   5.1454001e-01   1.0956751e-02  -1.5459773e+00
   1.1652174e+01   5.0436110e-01   7.1406687e-03  -1.5517097e+00   5.1496232e-01   8.4863574e-03  -1.5452623e+00
   1.1695652e+01   5.0467828e-01   6.5973424e-03  -1.5514759e+00   5.1527746e-01   6.0036625e-03  -1.5445789e+00
   1.1739130e+01   5.0496997e-01   5.9942759e-03  -1.5512345e+00   5.1548500e-01   3.5396068e-03  -1.5439347e+00
   1.1782609e+01   5.0523416e-01   5.3415853e-03  -1.5509887e+00   5.1558626e-01   1.1240626e-03  -1.5433366e+00
   1.1826087e+01   5.0546940e-01   4.6499455e-03  -1.5507416e+00   5.1558384e-01  -1.2155585e-03  -1.5427903e+00
   1.1869565e+01   5.0567477e-01   3.9303915e-03  -1.5504963e+00   5.1548166e-01  -3.4543047e-03  -1.5423005e+00
   1.1913043e+01   5.0584876e-01   3.1914871e-03  -1.5502555e+00   5.1528488e-01  -5.5696842e-03  -1.5418709e+00
   1.1956522e+01   5.0599040e-01   2.4426887e-03  -1.5500219e+00   5.1499917e-01  -7.5409152e-03  -1.5415046e+00
   1.2000000e+01   5.0609941e-01   1.6935775e-03  -1.5497982e+00   5.1463132e-01  -9.3482886e-03  -1.5412041e+00
   1.2043478e+01   5.0617593e-01   9.5304080e-04  -1.5495865e+00   5.1418890e-01  -1.0975067e-02  -1.5409707e+00
   1.2086957e+01   5.0622049e-01   2.2927178e-04  -1.5493887e+00   5.1367997e-01  -1.2407746e-02  -1.5408051e+00
   1.2130435e+01   5.0623408e-01  -4.7023052e-04  -1.5492066e+00   5.1311309e-01  -1.3636055e-02  -1.5407066e+00
   1.2173913e+01   5.0621800e-01  -1.1386361e-03  -1.5490415e+00   5.1249732e-01  -1.4652953e-02  -1.5406739e+00
   1.2217391e+01   5.0617363e-01  -1.7693560e-03  -1.5488946e+00   5.1184153e-01  -1.5453845e-02  -1.5407051e+00
   1.2260870e+01   5.0610282e-01  -2.3562930e-03  -1.5487669e+00   5.1115549e-01  -1.6035672e-02  -1.5407976e+00
   1.2304348e+01   5.0600758e-01  -2.8943023e-03  -1.5486592e+00   5.1044927e-01  -1.6398097e-02  -1.5409479e+00
   1.2347826e+01   5.0589010e-01  -3.3792028e-03  -1.5485719e+00   5.0973250e-01  -1.6543606e-02  -1.5411524e+00
   1.2391304e+01   5.0575271e-01  -3.8077775e-03  -1.5485049e+00   5.0901437e-01  -1.6477515e-02  -1.5414065e+00
   1.2434783e+01   5.0559795e-01  -4.1777726e-03  -1.5484583e+00   5.0830365e-01  -1.6207960e-02  -1.5417054e+00
   1.2478261e+01   5.0542829e-01  -4.4875542e-03  -1.5484315e+00   5.0760867e-01  -1.5745905e-02  -1.5420438e+00
   1.2521739e+01   5.0524643e-01  -4.7358997e-03  -1.5484241e+00   5.0693715e-01  -1.5104281e-02  -1.5424159e+00
   1.2565217e+01   5.0505522e-01  -4.9224258e-03  -1.5484353e+00   5.0629633e-01  -1.4295690e-02  -1.5428165e+00
   1.2608696e+01   5.0485737e-01  -5.0475163e-03  -1.5484642e+00   5.0569393e-01  -1.3336676e-02  -1.5432391e+00
   1.2652174e+01   5.0465549e-01  -5.1123218e-03  -1.5485096e+00   5.0513669e-01  -1.2244788e-02  -1.5436776e+00
   1.2695652e+01   5.0445211e-01  -5.1187598e-03  -1.5485703e+00   5.0463023e-01  -1.1038225e-02  -1.5441257e+00
   1.2739130e+01   5.0424961e-01  -5.0695146e-03  -1.5486449e+00   5.0417908e-01  -9.7358353e-03  -1.5445778e+00
   1.2782609e+01   5.0405030e-01  -4.9678433e-03  -1.5487319e+00   5.0378669e-01  -8.3571182e-03  -1.5450281e+00
   1.2826087e+01   5.0385645e-01  -4.8169573e-03  -1.5488297e+00   5.0345537e-01  -6.9222226e-03  -1.5454712e+00
   1.2869565e+01   5.0367018e-01  -4.6208583e-03  -1.5489366e+00   5.0318649e-01  -5.4518263e-03  -1.5459020e+00
   1.2913043e+01   5.0349341e-01  -4.3838577e-03  -1.5490510e+00   5.0298173e-01  -3.9657934e-03  -1.5463154e+00
   1.2956522e+01   5.0332778e-01  -4.1105154e-03  -1.5491712e+00   5.0284157e-01  -2.4836608e-03  -1.5467068e+00
   1.3000000e+01   5.0317472e-01  -3.8056397e-03  -1.5492956e+00   5.0276544e-01  -1.0241690e-03  -1.5470720e+00


==> data/data.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00
   6.6889632e-02   2.0785281e-02   6.1118874e-01   1.0017690e+00
   1.3377926e-01   7.9616231e-02   1.1271045e+00   1.0052959e+00
   2.0066890e-01   1.6840814e-01   1.5027507e+00   1.0082107e+00
   2.6755853e-01   2.7735416e-01   1.7312591e+00   1.0087739e+00
   3.3444816e-01   3.9720228e-01   1.8340737e+00   1.0059118e+00
   4.0133779e-01   5.2067370e-01   1.8458111e+00   9.9918150e-01
   4.6822742e-01   6.4288551e-01   1.8015085e+00   9.8864808e-01
   5.3511706e-01   7.6105462e-01   1.7283983e+00   9.7469125e-01
   6.0200669e-01   8.7388502e-01   1.6452018e+00   9.5783085e-01
   6.6889632e-01   9.8112031e-01   1.5619460e+00   9.3865899e-01
   7.3578595e-01   1.0829452e+00   1.4819270e+00   9.1775955e-01
   8.0267559e-01   1.1794857e+00   1.4044040e+00   8.9565600e-01
   8.6956522e-01   1.2707688e+00   1.3248010e+00   8.7280787e-01
   9.3645485e-01   1.3568155e+00   1.2372913e+00   8.4966957e-01
   1.0033445e+00   1.4364425e+00   1.1329126e+00   8.2659709e-01
   1.0702341e+00   1.5079614e+00   1.0036951e+00   8.0390849e-01
   1.1371237e+00   1.5696857e+00   8.4559580e-01   7.8195312e-01
   1.2040134e+00   1.6199317e+00   6.5849822e-01   7.6111160e-01
   1.2709030e+00   1.6570177e+00   4.4621272e-01   7.4179584e-01
   1.3377926e+00   1.6793000e+00   2.1653134e-01   7.2443416e-01
   1.4046823e+00   1.6859330e+00  -1.7956244e-02   7.0926098e-01
   1.4715719e+00   1.6771088e+00  -2.4295208e-01   6.9646034e-01
   1.5384615e+00   1.6539241e+00  -4.4559845e-01   6.8614564e-01
   1.6053512e+00   1.6182145e+00  -6.1633133e-01   6.7833952e-01
   1.6722408e+00   1.5722892e+00  -7.5043436e-01   6.7295247e-01
   1.7391304e+00   1.5186390e+00  -8.4786938e-01   6.6980780e-01
   1.8060201e+00   1.4596141e+00  -9.1199896e-01   6.6866861e-01
   1.8729097e+00   1.3972491e+00  -9.4861473e-01   6.6923710e-01
   1.9397993e+00   1.3331775e+00  -9.6443925e-01   6.7119142e-01
   2.0066890e+00   1.2685538e+00  -9.6568300e-01   6.7419899e-01
   2.0735786e+00   1.2041823e+00  -9.5771645e-01   6.7793785e-01
   2.1404682e+00   1.1405381e+00  -9.4485808e-01   6.8210730e-01
   2.2073579e+00   1.0778443e+00  -9.3011895e-01   6.8642748e-01
   2.2742475e+00   1.0161218e+00  -9.1518473e-01   6.9063798e-01
   2.3411371e+00   9.5536165e-01  -9.0080521e-01   6.9450385e-01
   2.4080268e+00   8.9556656e-01  -8.8681443e-01   6.9781675e-01
   2.4749164e+00   8.3675128e-01  -8.7213065e-01   7.0039496e-01
   2.5418060e+00   7.7888108e-01  -8.5541646e-01   7.0205967e-01
   2.6086957e+00   7.2210420e-01  -8.3472187e-01   7.0262340e-01
   2.6755853e+00   6.6708785e-01  -8.0556879e-01   7.0196010e-01
   2.7424749e+00   6.1459334e-01  -7.6435573e-01   6.9990945e-01
   2.8093645e+00   5.6545600e-01  -7.0852543e-01   6.9627163e-01
   2.8762542e+00   5.2058524e-01  -6.3656487e-01   6.9080728e-01
   2.9431438e+00   4.8096454e-01  -5.4800528e-01   6.8323756e-01
   3.0100334e+00   4.4765142e-01  -4.4342214e-01   6.7324412e-01
   3.0769231e+00   4.2177746e-01  -3.2443515e-01   6.6046907e-01
   3.1438127e+00   4.0437487e-01  -1.9422155e-01   6.4455264e-01
   3.2107023e+00   3.9590823e-01  -5.8563269e-02   6.2519807e-01
   3.2775920e+00   3.9652594e-01   7.6305787e-02   6.0211052e-01
   3.3444816e+00   4.0595865e-01   2.0410270e-01   5.7505663e-01
   3.4113712e+00   4.2354990e-01   3.1936832e-01   5.4389358e-01
   3.4782609e+00   4.4832062e-01   4.1818244e-01   5.0859438e-01
   3.5451505e+00   4.7907515e-01   4.9834330e-01   4.6925168e-01
   3.6120401e+00   5.1455370e-01   5.5934257e-01   4.2607864e-01
   3.6789298e+00   5.5350279e-01   6.0230107e-01   3.7940671e-01
   3.7458194e+00   5.9477560e-01   6.2929836e-01   3.2966391e-01
   3.8127090e+00   6.3739014e-01   6.4288787e-01   2.7735210e-01
   3.8795987e+00   6.8054085e-01   6.4575942e-01   2.2301487e-01
   3.9464883e+00   7.2360114e-01   6.4067167e-01   1.6723318e-01
   4.0133779e+00   7.6611409e-01   6.2994406e-01   1.1059758e-01
   4.0802676e+00   8.0778327e-01   6.1538724e-01   5.3686097e-02
   4.1471572e+00   8.4839942e-01   5.9846644e-01  -2.9488440e-03
   4.2140468e+00   8.8782866e-01   5.8026332e-01  -5.8784183e-02
   4.2809365e+00   9.2601215e-01   5.6147747e-01  -1.1332638e-01
   4.3478261e+00   9.6292814e-01   5.4252566e-01  -1.6612746e-01
   4.4147157e+00   9.9857568e-01   5.2349960e-01  -2.1678899e-01
   4.4816054e+00   1.0329546e+00   5.0432615e-01  -2.6495483e-01
   4.5484950e+00   1.0660482e+00   4.8485582e-01  -3.1031531e-01
   4.6153846e+00   1.0978227e+00   4.6486270e-01  -3.5260722e-01
   4.6822742e+00   1.1282279e+00   4.4404447e-01  -3.9161381e-01
   4.7491639e+00   1.1571967e+00   4.2202244e-01  -4.2716481e-01
   4.8160535e+00   1.1846495e+00   3.9835925e-01  -4.5913827e-01
   4.8829431e+00   1.2104824e+00   3.7273503e-01  -4.8745996e-01
   4.9498328e+00   1.2345240e+00   3.4492083e-01  -5.1207500e-01
   5.0167224e+00   1.2566066e+00   3.1478475e-01  -5.3296375e-01
   5.0836120e+00   1.2765743e+00   2.8230243e-01  -5.5014453e-01
   5.1505017e+00   1.2942828e+00   2.4755704e-01  -5.6367359e-01
   5.2173913e+00   1.3095997e+00   2.1073930e-01  -5.7364515e-01
   5.2842809e+00   1.3224045e+00   1.7214747e-01  -5.8019138e-01
   5.3511706e+00   1.3325890e+00   1.3219235e-01  -5.8347553e-01
   5.4180602e+00   1.3400770e+00   9.1505759e-02  -5.8361170e-01
   5.4849498e+00   1.3448421e+00   5.0849277e-02  -5.8073351e-01
   5.5518395e+00   1.3469054e+00   1.0942210e-02  -5.7498754e-01
   5.6187291e+00   1.3463369e+00  -2.7544204e-02  -5.6652001e-01
   5.6856187e+00   1.3432549e+00  -6.3986796e-02  -5.5547674e-01
   5.7525084e+00   1.3378236e+00  -9.7812712e-02  -5.4200213e-01
   5.8193980e+00   1.3302286e+00  -1.2854994e-01  -5.2622019e-01
   5.8862876e+00   1.3206962e+00  -1.5585293e-01  -5.0824202e-01
   5.9531773e+00   1.3094649e+00  -1.7950472e-01  -4.8817236e-01
   6.0200669e+00   1.2967758e+00  -1.9942106e-01  -4.6610777e-01
   6.0869565e+00   1.2828728e+00  -2.1565041e-01  -4.4213654e-01
   6.1538462e+00   1.2680019e+00  -2.2836947e-01  -4.1633924e-01
   6.2207358e+00   1.2523921e+00  -2.3779399e-01  -3.8879535e-01
   6.2876254e+00   1.2362555e+00  -2.4419261e-01  -3.5957805e-01
   6.3545151e+00   1.2197850e+00  -2.4786861e-01  -3.2876177e-01
   6.4214047e+00   1.2031513e+00  -2.4914271e-01  -2.9642479e-01
   6.4882943e+00   1.1865028e+00  -2.4835312e-01  -2.6264929e-01
   6.5551839e+00   1.1699652e+00  -2.4585553e-01  -2.2752132e-01
   6.6220736e+00   1.1536437e+00  -2.4200204e-01  -1.9113213e-01
   6.6889632e+00   1.1376207e+00  -2.3706271e-01  -1.5358453e-01
   6.7558528e+00   1.1219551e+00  -2.3130563e-01  -1.1498898e-01
   6.8227425e+00   1.1066916e+00  -2.2498253e-01  -7.5463688e-02
   6.8896321e+00   1.0918610e+00  -2.1832559e-01  -3.5134727e-02
   6.9565217e+00   1.0774805e+00  -2.1154738e-01   5.8639545e-03
   7.0234114e+00   1.0635534e+00  -2.0484088e-01   4.7390528e-02
   7.0903010e+00   1.0500695e+00  -1.9837950e-01   8.9295288e-02
   7.1571906e+00   1.0370087e+00  -1.9231592e-01   1.3142282e-01
   7.2240803e+00   1.0243433e+00  -1.8678308e-01   1.7361132e-01
   7.2909699e+00   1.0120257e+00  -1.8190115e-01   2.1568839e-01
   7.3578595e+00   1.0000044e+00  -1.7777358e-01   2.5748278e-01
   7.4247492e+00   9.8822534e-01  -1.7448688e-01   2.9882492e-01
   7.4916388e+00   9.7663157e-01  -1.7211060e-01   3.3954688e-01
   7.5585284e+00   9.6516334e-01  -1.7069734e-01   3.7948245e-01
   7.6254181e+00   9.5375807e-01  -1.7028276e-01   4.1846706e-01
   7.6923077e+00   9.4235040e-01  -1.7088555e-01   4.5633783e-01
   7.7591973e+00   9.3087217e-01  -1.7250748e-01   4.9293355e-01
   7.8260870e+00   9.1925242e-01  -1.7513332e-01   5.2809472e-01
   7.8929766e+00   9.0742741e-01  -1.7872319e-01   5.6167462e-01
   7.9598662e+00   8.9533329e-01  -1.8320566e-01   5.9354134e-01
   8.0267559e+00   8.8290830e-01  -1.8848423e-01   6.2356753e-01
   8.0936455e+00   8.7010255e-01  -1.9443555e-01   6.5163476e-01
   8.1605351e+00   8.5687796e-01  -2.0090946e-01   6.7763355e-01
   8.2274247e+00   8.4320833e-01  -2.0772896e-01   7.0146333e-01
   8.2943144e+00   8.2907929e-01  -2.1469022e-01   7.2303250e-01
   8.3612040e+00   8.1448831e-01  -2.2156259e-01   7.4225837e-01
   8.4280936e+00   7.9944686e-01  -2.2810995e-01   7.5906254e-01
   8.4949833e+00   7.8398727e-01  -2.3403301e-01   7.7337541e-01
   8.5618729e+00   7.6816377e-01  -2.3895916e-01   7.8514049e-01
   8.6287625e+00   7.5205431e-01  -2.4252481e-01   7.9430218e-01
   8.6956522e+00   7.3576054e-01  -2.4437624e-01   8.0080564e-01
   8.7625418e+00   7.1940781e-01  -2.4416962e-01   8.0459678e-01
   8.8294314e+00   7.0314520e-01  -2.4157098e-01   8.0562228e-01
   8.8963211e+00   6.8714551e-01  -2.3625624e-01   8.0382956e-01
   8.9632107e+00   6.7158640e-01  -2.2791486e-01   7.9916523e-01
   9.0301003e+00   6.5665689e-01  -2.1629271e-01   7.9157608e-01
   9.0969900e+00   6.4262786e-01  -2.0123831e-01   7.8101840e-01
   9.1638796e+00   6.2975357e-01  -1.8271180e-01   7.6745154e-01
   9.2307692e+00   6.1826591e-01  -1.6078530e-01   7.5083747e-01
   9.2976589e+00   6.0837442e-01  -1.3564284e-01   7.3114078e-01
   9.3645485e+00   6.0026628e-01  -1.0758041e-01   7.0832867e-01
   9.4314381e+00   5.9410629e-01  -7.7005943e-02   6.8237096e-01
   9.4983278e+00   5.9003724e-01  -4.4441633e-02   6.5324645e-01
   9.5652174e+00   5.8817776e-01  -1.0593793e-02   6.2099774e-01
   9.6321070e+00   5.8859934e-01   2.3723380e-02   5.8567940e-01
   9.6989967e+00   5.9131947e-01   5.7752267e-02   5.4737280e-01
   9.7658863e+00   5.9630203e-01   9.0801252e-02   5.0619452e-01
   9.8327759e+00   6.0345727e-01   1.2224472e-01   4.6229640e-01
   9.8996656e+00   6.1264182e-01   1.5152307e-01   4.1586549e-01
   9.9665552e+00   6.2368717e-01   1.7815894e-01   3.6712349e-01
   1.0033445e+01   6.3641426e-01   2.0181145e-01   3.1633676e-01
   1.0100334e+01   6.5061094e-01   2.2225237e-01   2.6380278e-01
   1.0167224e+01   6.6606214e-01   2.3935845e-01   2.0983926e-01
   1.0234114e+01   6.8254998e-01   2.5311149e-01   1.5478414e-01
   1.0301003e+01   6.9985379e-01   2.6359823e-01   9.8995611e-02
   1.0367893e+01   7.1775203e-01   2.7100080e-01   4.2850109e-02
   1.0434783e+01   7.3604501e-01   2.7548497e-01  -1.3277031e-02
   1.0501672e+01   7.5454545e-01   2.7724187e-01  -6.9007703e-02
   1.0568562e+01   7.7307781e-01   2.7647736e-01  -1.2397552e-01
   1.0635452e+01   7.9148053e-01   2.7339963e-01  -1.7782927e-01
   1.0702341e+01   8.0960603e-01   2.6821928e-01  -2.3023287e-01
   1.0769231e+01   8.2732075e-01   2.6114928e-01  -2.8086540e-01
   1.0836120e+01   8.4450308e-01   2.5239406e-01  -3.2942433e-01
   1.0903010e+01   8.6104213e-01   2.4210143e-01  -3.7564204e-01
   1.0969900e+01   8.7684461e-01   2.3041368e-01  -4.1927812e-01
   1.1036789e+01   8.9182557e-01   2.1747383e-01  -4.6012003e-01
   1.1103679e+01   9.0590785e-01   2.0342429e-01  -4.9798353e-01
   1.1170569e+01   9.1902206e-01   1.8840686e-01  -5.3271262e-01
   1.1237458e+01   9.3110659e-01   1.7256273e-01  -5.6417961e-01
   1.1304348e+01   9.4210759e-01   1.5603249e-01  -5.9228505e-01
   1.1371237e+01   9.5197856e-01   1.3895561e-01  -6.1695766e-01
   1.1438127e+01   9.6066309e-01   1.2145171e-01  -6.3814614e-01
   1.1505017e+01   9.6814560e-01   1.0367824e-01  -6.5582648e-01
   1.1571906e+01   9.7443455e-01   8.5806331e-02  -6.6999491e-01
   1.1638796e+01   9.7954272e-01   6.7997400e-02  -6.8066170e-01
   1.1705686e+01   9.8348710e-01   5.0403129e-02  -6.8785121e-01
   1.1772575e+01   9.8628898e-01   3.3165482e-02  -6.9160187e-01
   1.1839465e+01   9.8797390e-01   1.6416695e-02  -6.9196619e-01
   1.1906355e+01   9.8857166e-01   2.7928427e-04  -6.8901074e-01
   1.1973244e+01   9.8811635e-01  -1.5133960e-02  -6.8281617e-01
   1.2040134e+01   9.8664630e-01  -2.9719970e-02  -6.7347720e-01
   1.2107023e+01   9.8420484e-01  -4.3383946e-02  -6.6110105e-01
   1.2173913e+01   9.8086368e-01  -5.6009700e-02  -6.4576931e-01
   1.2240803e+01   9.7671192e-01  -6.7504552e-02  -6.2756930e-01
   1.2307692e+01   9.7183550e-01  -7.7803639e-02  -6.0660182e-01
   1.2374582e+01   9.6631934e-01  -8.6859741e-02  -5.8297142e-01
   1.2441472e+01   9.6024737e-01  -9.4643275e-02  -5.5678645e-01
   1.2508361e+01   9.5370252e-01  -1.0114230e-01  -5.2815904e-01
   1.2575251e+01   9.4676671e-01  -1.0636253e-01  -4.9720507e-01
   1.2642140e+01   9.3952084e-01  -1.1032730e-01  -4.6404424e-01
   1.2709030e+01   9.3204481e-01  -1.1307715e-01  -4.2880003e-01
   1.2775920e+01   9.2441727e-01  -1.1464477e-01  -3.9160287e-01
   1.2842809e+01   9.1672018e-01  -1.1509019e-01  -3.5258905e-01
   1.2909699e+01   9.0903012e-01  -1.1449832e-01  -3.1189991e-01
   1.2976589e+01   9.0141539e-01  -1.1296227e-01  -2.6968296e-01
   1.3043478e+01   8.9393606e-01  -1.1058338e-01  -2.2609195e-01
   1.3110368e+01   8.8664388e-01  -1.0747123e-01  -1.8128682e-01
   1.3177258e+01   8.7958238e-01  -1.0374361e-01  -1.3543375e-01
   1.3244147e+01   8.7278679e-01  -9.9526532e-02  -8.8705081e-02
   1.3311037e+01   8.6628409e-01  -9.4954235e-02  -4.1279402e-02
   1.3377926e+01   8.6009299e-01  -9.0169185e-02   6.6585035e-03
   1.3444816e+01   8.5422552e-01  -8.5318187e-02   5.4919245e-02
   1.3511706e+01   8.4869021e-01  -8.0537180e-02   1.0331049e-01
   1.3578595e+01   8.4346784e-01  -7.5994784e-02   1.5161521e-01
   1.3645485e+01   8.3853028e-01  -7.1848747e-02   1.9961674e-01
   1.3712375e+01   8.3384430e-01  -6.8237324e-02   2.4710307e-01
   1.3779264e+01   8.2937159e-01  -6.5279276e-02   2.9386681e-01
   1.3846154e+01   8.2506875e-01  -6.3073870e-02   3.3970521e-01
   1.3913043e+01   8.2088730e-01  -6.1700879e-02   3.8442016e-01
   1.3979933e+01   8.1677365e-01  -6.1220582e-02   4.2781819e-01
   1.4046823e+01   8.1266915e-01  -6.1673764e-02   4.6971046e-01
   1.4113712e+01   8.0851002e-01  -6.3081715e-02   5.0991277e-01
   1.4180602e+01   8.0422743e-01  -6.5446233e-02   5.4824555e-01
   1.4247492e+01   7.9974850e-01  -6.8749366e-02   5.8453438e-01
   1.4314381e+01   7.9501765e-01  -7.2940024e-02   6.1862409e-01
   1.4381271e+01   7.8997869e-01  -7.7927522e-02   6.5037557e-01
   1.4448161e+01   7.8457986e-01  -8.3598008e-02   6.7966016e-01
   1.4515050e+01   7.7878049e-01  -8.9815614e-02   7.0636156e-01
   1.4581940e+01   7.7255096e-01  -9.6422448e-02   7.3037586e-01
   1.4648829e+01   7.6587273e-01  -1.0323860e-01   7.5161148e-01
   1.4715719e+01   7.5873831e-01  -1.1006295e-01   7.6998909e-01
   1.4782609e+01   7.5115298e-01  -1.1669191e-01   7.8543790e-01
   1.4849498e+01   7.4313852e-01  -1.2287038e-01   7.9790374e-01
   1.4916388e+01   7.3473367e-01  -1.2833217e-01   8.0734216e-01
   1.4983278e+01   7.2599408e-01  -1.3282165e-01   8.1371469e-01
   1.5050167e+01   7.1699229e-01  -1.3609371e-01   8.1698885e-01
   1.5117057e+01   7.0781781e-01  -1.3791381e-01   8.1713814e-01
   1.5183946e+01   6.9857687e-01  -1.3805810e-01   8.1414202e-01
   1.5250836e+01   6.8937880e-01  -1.3632409e-01   8.0798528e-01
   1.5317726e+01   6.8036368e-01  -1.3250721e-01   7.9866176e-01
   1.5384615e+01   6.7168700e-01  -1.2644706e-01   7.8617201e-01
   1.5451505e+01   6.6350269e-01  -1.1805008e-01   7.7052157e-01
   1.5518395e+01   6.5596307e-01  -1.0728957e-01   7.5172094e-01
   1.5585284e+01   6.4921893e-01  -9.4205633e-02   7.2978561e-01
   1.5652174e+01   6.4341944e-01  -7.8905213e-02   7.0473606e-01
   1.5719064e+01   6.3869912e-01  -6.1519766e-02   6.7660642e-01
   1.5785953e+01   6.3518622e-01  -4.2301180e-02   6.4545462e-01
   1.5852843e+01   6.3300903e-01  -2.1642651e-02   6.1135120e-01
   1.5919732e+01   6.3226365e-01   6.3766964e-05   5.7438865e-01
   1.5986622e+01   6.3301368e-01   2.2428483e-02   5.3468150e-01
   1.6053512e+01   6.3529020e-01   4.5064369e-02   4.9236636e-01
   1.6120401e+01   6.3909181e-01   6.7586762e-02   4.4760189e-01
   1.6187291e+01   6.4438457e-01   8.9613464e-02   4.0056885e-01
   1.6254181e+01   6.5110323e-01   1.1076346e-01   3.5147024e-01
   1.6321070e+01   6.5918825e-01   1.3062841e-01   3.0054544e-01
   1.6387960e+01   6.6854653e-01   1.4886771e-01   2.4807099e-01
   1.6454849e+01   6.7905808e-01   1.6521868e-01   1.9433716e-01
   1.6521739e+01   6.9059274e-01   1.7947753e-01   1.3964673e-01
   1.6588629e+01   7.0301023e-01   1.9149942e-01   8.4315079e-02
   1.6655518e+01   7.1616011e-01   2.0119837e-01   2.8670116e-02
   1.6722408e+01   7.2988184e-01   2.0854736e-01  -2.6947687e-02
   1.6789298e+01   7.4401366e-01   2.1356386e-01  -8.2194068e-02
   1.6856187e+01   7.5840415e-01   2.1627774e-01  -1.3673135e-01
   1.6923077e+01   7.7289879e-01   2.1674904e-01  -1.9022454e-01
   1.6989967e+01   7.8735032e-01   2.1505804e-01  -2.4235625e-01
   1.7056856e+01   8.0161892e-01   2.1130494e-01  -2.9282699e-01
   1.7123746e+01   8.1557224e-01   2.0560990e-01  -3.4135513e-01
   1.7190635e+01   8.2908539e-01   1.9811302e-01  -3.8767690e-01
   1.7257525e+01   8.4204086e-01   1.8897349e-01  -4.3154652e-01
   1.7324415e+01   8.5432708e-01   1.7832362e-01  -4.7274499e-01
   1.7391304e+01   8.6584903e-01   1.6628896e-01  -5.1108785e-01
   1.7458194e+01   8.7652366e-01   1.5301346e-01  -5.4641569e-01
   1.7525084e+01   8.8627678e-01   1.3864727e-01  -5.7859374e-01
   1.7591973e+01   8.9504306e-01   1.2334670e-01  -6.0751177e-01
   1.7658863e+01   9.0276602e-01   1.0727425e-01  -6.3308419e-01
   1.7725753e+01   9.0939805e-01   9.0598606e-02  -6.5524999e-01
   1.7792642e+01   9.1490038e-01   7.3494617e-02  -6.7397274e-01
   1.7859532e+01   9.1924311e-01   5.6143315e-02  -6.8924063e-01
   1.7926421e+01   9.2239681e-01   3.8683820e-02  -7.0104988e-01
   1.7993311e+01   9.2436495e-01   2.1277825e-02  -7.0941421e-01
   1.8060201e+01   9.2517664e-01   4.1272848e-03  -7.1437099e-01
   1.8127090e+01   9.2486657e-01  -1.2583675e-02  -7.1596536e-01
   1.8193980e+01   9.2347496e-01  -2.8688760e-02  -7.1425019e-01
   1.8260870e+01   9.2104759e-01  -4.4039504e-02  -7.0928609e-01
   1.8327759e+01   9.1763580e-01  -5.8505272e-02  -7.0114144e-01
   1.8394649e+01   9.1329647e-01  -7.1973256e-02  -6.8989232e-01
   1.8461538e+01   9.0809204e-01  -8.4348483e-02  -6.7562260e-01
   1.8528428e+01   9.0209051e-01  -9.5553805e-02  -6.5842386e-01
   1.8595318e+01   8.9536528e-01  -1.0552954e-01  -6.3839527e-01
   1.8662207e+01   8.8798802e-01  -1.1418166e-01  -6.1562369e-01
   1.8729097e+01   8.8006322e-01  -1.2140110e-01  -5.9019995e-01
   1.8795987e+01   8.7170759e-01  -1.2711658e-01  -5.6222884e-01
   1.8862876e+01   8.6303407e-01  -1.3127872e-01  -5.3181862e-01
   1.8929766e+01   8.5415177e-01  -1.3386012e-01  -4.9908096e-01
   1.8996656e+01   8.4516602e-01  -1.3485532e-01  -4.6413096e-01
   1.9063545e+01   8.3617836e-01  -1.3428081e-01  -4.2708719e-01
   1.9130435e+01   8.2728650e-01  -1.3217503e-01  -3.8807162e-01
   1.9197324e+01   8.1858438e-01  -1.2859836e-01  -3.4720967e-01
   1.9264214e+01   8.1016214e-01  -1.2363314e-01  -3.0463021e-01
   1.9331104e+01   8.0210611e-01  -1.1738366e-01  -2.6046553e-01
   1.9397993e+01   7.9449881e-01  -1.0997613e-01  -2.1485137e-01
   1.9464883e+01   7.8741472e-01  -1.0153451e-01  -1.6795931e-01
   1.9531773e+01   7.8092053e-01  -9.2234749e-02  -1.1998845e-01
   1.9598662e+01   7.7507151e-01  -8.2292643e-02  -7.1128226e-02
   1.9665552e+01   7.6990674e-01  -7.1924332e-02  -2.1575765e-02
   1.9732441e+01   7.6544912e-01  -6.1346287e-02   2.8464084e-02
   1.9799331e+01   7.6170536e-01  -5.0775316e-02   7.8778755e-02
   1.9866221e+01   7.5866599e-01  -4.0428562e-02   1.2914797e-01
   1.9933110e+01   7.5630535e-01  -3.0523500e-02   1.7934373e-01
   2.0000000e+01   7.5458162e-01  -2.1277945e-02   2.2913033e-01


==> data/error.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.3478261e-02   3.7978539e-09   3.9961402e-10   9.5851682e-10
   8.6956522e-02   1.4997798e-07   1.6166353e-08   1.4394820e-08
   1.3043478e-01   1.6976583e-06   2.1305145e-07   1.2736191e-07
   1.7391304e-01   1.1213163e-05   1.5906612e-06   7.8993281e-07
   2.1739130e-01   4.9299749e-05   7.6505498e-06   3.4279005e-06
   2.6086957e-01   1.6293331e-04   2.7202406e-05   1.1323212e-05
   3.0434783e-01   4.3328411e-04   7.7462129e-05   3.0178996e-05
   3.4782609e-01   9.6963315e-04   1.8502923e-04   6.7783617e-05
   3.9130435e-01   1.8870478e-03   3.8313642e-04   1.3245759e-04
   4.3478261e-01   3.2845203e-03   7.0879774e-04   2.3194077e-04
   4.7826087e-01   5.2249275e-03   1.1958670e-03   3.7116073e-04
   5.2173913e-01   7.7328774e-03   1.8730090e-03   5.5195222e-04
   5.6521739e-01   1.0799900e-02   2.7647198e-03   7.7393445e-04
   6.0869565e-01   1.4375695e-02   3.8859700e-03   1.0330133e-03
   6.5217391e-01   1.8393596e-02   5.2496871e-03   1.3248803e-03
   6.9565217e-01   2.2758877e-02   6.8536746e-03   1.6398973e-03
   7.3913043e-01   2.7330681e-02   8.6775723e-03   1.9644452e-03
   7.8260870e-01   3.1923117e-02   1.0681917e-02   2.2819333e-03
   8.2608696e-01   3.6305877e-02   1.2806338e-02   2.5735083e-03
   8.6956522e-01   4.0208905e-02   1.4968922e-02   2.8190747e-03
   9.1304348e-01   4.3307780e-02   1.7051126e-02   2.9921466e-03
   9.5652174e-01   4.5197542e-02   1.8871635e-02   3.0583825e-03
   1.0000000e+00   4.5517128e-02   2.0247089e-02   2.9999451e-03
   1.0434783e+00   4.4009751e-02   2.1002344e-02   2.8091062e-03
   1.0869565e+00   4.0571364e-02   2.0988259e-02   2.4903142e-03
   1.1304348e+00   3.5292436e-02   2.0102224e-02   2.0622962e-03
   1.1739130e+00   2.8544984e-02   1.8345552e-02   1.5678837e-03
   1.2173913e+00   2.0893324e-02   1.5776056e-02   1.0512591e-03
   1.2608696e+00   1.3250227e-02   1.2622012e-02   5.8135564e-04
   1.3043478e+00   6.6291731e-03   9.2086208e-03   2.2287740e-04
   1.3478261e+00   1.9760789e-03   5.9107806e-03   2.6758707e-05
   1.3913043e+00   2.9062336e-05   3.1026659e-03   2.3351350e-05
   1.4347826e+00   1.1892433e-03   1.0942753e-03   2.1973651e-04
   1.4782609e+00   5.4808126e-03   9.1559644e-05   6.0661053e-04
   1.5217391e+00   1.2583697e-02   2.0117877e-04   1.1571209e-03
   1.5652174e+00   2.1982108e-02   1.4212616e-03   1.8390573e-03
   1.6086957e+00   3.3031319e-02   3.6636434e-03   2.6137416e-03
   1.6521739e+00   4.5024610e-02   6.7659264e-03   3.4378334e-03
   1.6956522e+00   5.7373874e-02   1.0553708e-02   4.2918053e-03
   1.7391304e+00   6.9720535e-02   1.4884028e-02   5.1609210e-03
   1.7826087e+00   8.1952253e-02   1.9621946e-02   6.0348696e-03
   1.8260870e+00   9.4038618e-02   2.4672594e-02   6.9123020e-03
   1.8695652e+00   1.0604174e-01   2.9979328e-02   7.7987156e-03
   1.9130435e+00   1.1810726e-01   3.5522039e-02   8.7032858e-03
   1.9565217e+00   1.3047953e-01   4.1334439e-02   9.6496355e-03
   2.0000000e+00   1.4342258e-01   4.7477074e-02   1.0653475e-02
   2.0434783e+00   1.5718350e-01   5.4001965e-02   1.1725056e-02
   2.0869565e+00   1.7199185e-01   6.0963421e-02   1.2878614e-02
   2.1304348e+00   1.8806566e-01   6.8438963e-02   1.4132982e-02
   2.1739130e+00   2.0561446e-01   7.6516315e-02   1.5505151e-02
   2.2173913e+00   2.2476335e-01   8.5205208e-02   1.6972230e-02
   2.2608696e+00   2.4577123e-01   9.4595000e-02   1.8585484e-02
   2.3043478e+00   2.6878271e-01   1.0475579e-01   2.0346014e-02
   2.3478261e+00   2.9379840e-01   1.1566273e-01   2.2214299e-02
   2.3913043e+00   3.2064572e-01   1.2714943e-01   2.4134489e-02
   2.4347826e+00   3.4893110e-01   1.3896085e-01   2.6032806e-02
   2.4782609e+00   3.7806202e-01   1.5074316e-01   2.7816860e-02
   2.5217391e+00   4.0722473e-01   1.6203704e-01   2.9376288e-02
   2.5652174e+00   4.3536858e-01   1.7227658e-01   3.0585128e-02
   2.6086957e+00   4.6120163e-01   1.8079628e-01   3.1306443e-02
   2.6521739e+00   4.8320449e-01   1.8684875e-01   3.1399705e-02
   2.6956522e+00   4.9972370e-01   1.8967128e-01   3.0745695e-02
   2.7391304e+00   5.0873565e-01   1.8838166e-01   2.9197522e-02
   2.7826087e+00   5.0840844e-01   1.8222224e-01   2.6677270e-02
   2.8260870e+00   4.9747653e-01   1.7100440e-01   2.3313756e-02
   2.8695652e+00   4.7531762e-01   1.5497519e-01   1.9322663e-02
   2.9130435e+00   4.4204295e-01   1.3481271e-01   1.4985270e-02
   2.9565217e+00   3.9851893e-01   1.1159006e-01   1.0626464e-02
   3.0000000e+00   3.4649899e-01   8.6776645e-02   6.6112487e-03
   3.0434783e+00   2.8865094e-01   6.2188733e-02   3.3231475e-03
   3.0869565e+00   2.2833587e-01   3.9769325e-02   1.0771573e-03
   3.1304348e+00   1.6927257e-01   2.1320332e-02   5.7724537e-05
   3.1739130e+00   1.1508922e-01   8.2030825e-03   3.0078086e-04
   3.2173913e+00   6.9016142e-02   1.1931816e-03   1.7126440e-03
   3.2608696e+00   3.3626795e-02   4.2845473e-04   4.0928333e-03
   3.3043478e+00   1.0582193e-02   5.4576206e-03   7.1688451e-03
   3.3478261e+00   5.1679518e-04   1.5339706e-02   1.0635881e-02
   3.3913043e+00   3.0928070e-03   2.8794473e-02   1.4199314e-02
   3.4347826e+00   1.7135932e-02   4.4392784e-02   1.7607184e-02
   3.4782609e+00   4.0829455e-02   6.0726367e-02   2.0664419e-02
   3.5217391e+00   7.1910079e-02   7.6550202e-02   2.3241179e-02
   3.5652174e+00   1.0788484e-01   9.0887100e-02   2.5262888e-02
   3.6086957e+00   1.4626440e-01   1.0302138e-01   2.6706308e-02
   3.6521739e+00   1.8472054e-01   1.1251791e-01   2.7582985e-02
   3.6956522e+00   2.2122032e-01   1.1918380e-01   2.7930218e-02
   3.7391304e+00   2.5411146e-01   1.2303157e-01   2.7808976e-02
   3.7826087e+00   2.8216118e-01   1.2424020e-01   2.7296024e-02
   3.8260870e+00   3.0453250e-01   1.2306794e-01   2.6458568e-02
   3.8695652e+00   3.2080609e-01   1.1987424e-01   2.5372072e-02
   3.9130435e+00   3.3090672e-01   1.1503585e-01   2.4100545e-02
   3.9565217e+00   3.3502947e-01   1.0891265e-01   2.2702950e-02
   4.0000000e+00   3.3356200e-01   1.0183341e-01   2.1216262e-02
   4.0434783e+00   3.2706050e-01   9.4087385e-02   1.9674128e-02
   4.0869565e+00   3.1617614e-01   8.5931826e-02   1.8107723e-02
   4.1304348e+00   3.0161326e-01   7.7594579e-02   1.6545330e-02
   4.1739130e+00   2.8409814e-01   6.9269702e-02   1.5011936e-02
   4.2173913e+00   2.6433248e-01   6.1111724e-02   1.3522519e-02
   4.2608696e+00   2.4297961e-01   5.3250775e-02   1.2089436e-02
   4.3043478e+00   2.2067047e-01   4.5793843e-02   1.0722928e-02
   4.3478261e+00   1.9796808e-01   3.8819244e-02   9.4282147e-03
   4.3913043e+00   1.7536205e-01   3.2380353e-02   8.2081252e-03
   4.4347826e+00   1.5326792e-01   2.6509737e-02   7.0711309e-03
   4.4782609e+00   1.3202925e-01   2.1223544e-02   6.0184136e-03
   4.5217391e+00   1.1192210e-01   1.6536595e-02   5.0491985e-03
   4.5652174e+00   9.3165944e-02   1.2455520e-02   4.1624259e-03
   4.6086957e+00   7.5935437e-02   8.9746768e-03   3.3570641e-03
   4.6521739e+00   6.0360535e-02   6.0843640e-03   2.6324280e-03
   4.6956522e+00   4.6533744e-02   3.7721306e-03   1.9886168e-03
   4.7391304e+00   3.4526710e-02   2.0276710e-03   1.4301054e-03
   4.7826087e+00   2.4370028e-02   8.3583897e-04   9.6208140e-04
   4.8260870e+00   1.6060213e-02   1.7244618e-04   5.8747222e-04
   4.8695652e+00   9.5638092e-03   4.9792131e-06   3.0746079e-04
   4.9130435e+00   4.8196292e-03   2.9218479e-04   1.2030437e-04
   4.9565217e+00   1.7412193e-03   9.8105109e-04   2.0530565e-05
   5.0000000e+00   2.1951252e-04   2.0116286e-03   3.1628836e-06
   5.0434783e+00   1.2560333e-04   3.3208928e-03   6.3144244e-05
   5.0869565e+00   1.3103985e-03   4.8415158e-03   1.9442474e-04
   5.1304348e+00   3.6064440e-03   6.5017865e-03   3.8928475e-04
   5.1739130e+00   6.8306970e-03   8.2240110e-03   6.3732026e-04
   5.2173913e+00   1.0763444e-02   9.9129991e-03   9.2114968e-04
   5.2608696e+00   1.5161517e-02   1.1471454e-02   1.2194487e-03
   5.3043478e+00   1.9770032e-02   1.2808048e-02   1.5097209e-03
   5.3478261e+00   2.4333599e-02   1.3843151e-02   1.7706002e-03
   5.3913043e+00   2.8607034e-02   1.4513744e-02   1.9856274e-03
   5.4347826e+00   3.2365292e-02   1.4777305e-02   2.1442262e-03
   5.4782609e+00   3.5411146e-02   1.4613945e-02   2.2379830e-03
   5.5217391e+00   3.7579799e-02   1.4027558e-02   2.2583195e-03
   5.5652174e+00   3.8762039e-02   1.3052732e-02   2.2007037e-03
   5.6086957e+00   3.8886514e-02   1.1748439e-02   2.0670731e-03
   5.6521739e+00   3.7925997e-02   1.0194814e-02   1.8658068e-03
   5.6956522e+00   3.5926679e-02   8.4876444e-03   1.6132003e-03
   5.7391304e+00   3.2998709e-02   6.7300856e-03   1.3292575e-03
   5.7826087e+00   2.9309850e-02   5.0218437e-03   1.0335619e-03
   5.8260870e+00   2.5075181e-02   3.4596857e-03   7.4685443e-04
   5.8695652e+00   2.0538299e-02   2.1284647e-03   4.8804865e-04
   5.9130435e+00   1.5954561e-02   1.0920197e-03   2.7346712e-04
   5.9565217e+00   1.1585149e-02   3.9163057e-04   1.1621730e-04
   6.0000000e+00   7.6733501e-03   4.3534878e-05   2.4303317e-05
   6.0434783e+00   4.4263700e-03   3.9996603e-05   8.3896186e-07
   6.0869565e+00   2.0049407e-03   3.5241110e-04   4.4233374e-05
   6.1304348e+00   5.1406623e-04   9.3481954e-04   1.4854951e-04
   6.1739130e+00   2.8987400e-07   1.7294028e-03   3.0446535e-04
   6.2173913e+00   4.5426005e-04   2.6711584e-03   5.0066321e-04
   6.2608696e+00   1.8144339e-03   3.6935082e-03   7.2510265e-04
   6.3043478e+00   3.9737806e-03   4.7308676e-03   9.6470257e-04
   6.3478261e+00   6.7895811e-03   5.7218225e-03   1.2060020e-03
   6.3913043e+00   1.0095363e-02   6.6150669e-03   1.4363582e-03
   6.4347826e+00   1.3710518e-02   7.3696641e-03   1.6444874e-03
   6.4782609e+00   1.7449809e-02   7.9560284e-03   1.8205228e-03
   6.5217391e+00   2.1135576e-02   8.3564559e-03   1.9595462e-03
   6.5652174e+00   2.4604690e-02   8.5637202e-03   2.0592685e-03
   6.6086957e+00   2.7717752e-02   8.5766653e-03   2.1180159e-03
   6.6521739e+00   3.0362991e-02   8.4034977e-03   2.1358233e-03
   6.6956522e+00   3.2458363e-02   8.0624531e-03   2.1138529e-03
   6.7391304e+00   3.3946686e-02   7.5768151e-03   2.0542116e-03
   6.7826087e+00   3.4799166e-02   6.9734472e-03   1.9598165e-03
   6.8260870e+00   3.5012277e-02   6.2814778e-03   1.8342877e-03
   6.8695652e+00   3.4608893e-02   5.5309813e-03   1.6821091e-03
   6.9130435e+00   3.3632965e-02   4.7496350e-03   1.5103857e-03
   6.9565217e+00   3.2145169e-02   3.9638910e-03   1.3258188e-03
   7.0000000e+00   3.0219633e-02   3.1987595e-03   1.1349167e-03
   7.0434783e+00   2.7939482e-02   2.4790487e-03   9.4401737e-04
   7.0869565e+00   2.5388769e-02   1.8264540e-03   7.5912074e-04
   7.1304348e+00   2.2654510e-02   1.2582112e-03   5.8573806e-04
   7.1739130e+00   1.9824167e-02   7.8770264e-04   4.2875918e-04
   7.2173913e+00   1.6983840e-02   4.2403941e-04   2.9223653e-04
   7.2608696e+00   1.4212085e-02   1.7199035e-04   1.7955323e-04
   7.3043478e+00   1.1578293e-02   3.2594593e-05   9.3397014e-05
   7.3478261e+00   9.1414760e-03   2.3955661e-06   3.5122302e-05
   7.3913043e+00   6.9489086e-03   7.3758031e-05   4.9450568e-06
   7.4347826e+00   5.0355422e-03   2.3557331e-04   1.9796737e-06
   7.4782609e+00   3.4264550e-03   4.7379620e-04   2.4302670e-05
   7.5217391e+00   2.1341171e-03   7.7199753e-04   6.9041451e-05
   7.5652174e+00   1.1595497e-03   1.1121972e-03   1.3218318e-04
   7.6086957e+00   4.9372589e-04   1.4756351e-03   2.0927103e-04
   7.6521739e+00   1.1672507e-04   1.8410658e-03   2.9530953e-04
   7.6956522e+00   9.5495213e-09   2.1885696e-03   3.8500887e-04
   7.7391304e+00   1.0799786e-04   2.5000914e-03   4.7312525e-04
   7.7826087e+00   4.0006988e-04   2.7601889e-03   5.5472438e-04
   7.8260870e+00   8.3145792e-04   2.9567113e-03   6.2541420e-04
   7.8695652e+00   1.3546049e-03   3.0812795e-03   6.8153994e-04
   7.9130435e+00   1.9217124e-03   3.1295588e-03   7.2033619e-04
   7.9565217e+00   2.4875748e-03   3.1003131e-03   7.3951779e-04
   8.0000000e+00   3.0115902e-03   2.9948682e-03   7.3714891e-04
   8.0434783e+00   3.4593660e-03   2.8198678e-03   7.1362504e-04
   8.0869565e+00   3.8039892e-03   2.5857580e-03   6.7139022e-04
   8.1304348e+00   4.0267659e-03   2.3055926e-03   6.1324886e-04
   8.1739130e+00   4.1156791e-03   1.9942590e-03   5.4287089e-04
   8.2173913e+00   4.0669284e-03   1.6673425e-03   4.6438141e-04
   8.2608696e+00   3.8865177e-03   1.3398670e-03   3.8188189e-04
   8.3043478e+00   3.5888454e-03   1.0263804e-03   2.9967565e-04
   8.3478261e+00   3.1950269e-03   7.4010039e-04   2.2193054e-04
   8.3913043e+00   2.7314972e-03   4.9210597e-04   1.5224554e-04
   8.4347826e+00   2.2278174e-03   2.9066505e-04   9.3638524e-05
   8.4782609e+00   1.7150434e-03   1.4105592e-04   4.8355535e-05
   8.5217391e+00   1.2245751e-03   4.5373887e-05   1.7709986e-05
   8.5652174e+00   7.8605832e-04   2.8830881e-06   2.1968780e-06
   8.6086957e+00   4.2602280e-04   1.0060716e-05   1.4030049e-06
   8.6521739e+00   1.6669509e-04   6.1077554e-05   1.4132921e-05
   8.6956522e+00   2.4576942e-05   1.4838671e-04   3.8619317e-05
   8.7391304e+00   9.7163703e-06   2.6325516e-04   7.2641746e-05
   8.7826087e+00   1.2559909e-04   3.9649558e-04   1.1375489e-04
   8.8260870e+00   3.6915673e-04   5.3857778e-04   1.5919344e-04
   8.8695652e+00   7.3142386e-04   6.7998929e-04   2.0597958e-04
   8.9130435e+00   1.1983828e-03   8.1210806e-04   2.5109506e-04
   8.9565217e+00   1.7518108e-03   9.2771167e-04   2.9213758e-04
   9.0000000e+00   2.3702658e-03   1.0210960e-03   3.2723066e-04
   9.0434783e+00   3.0299570e-03   1.0882556e-03   3.5499278e-04
   9.0869565e+00   3.7052427e-03   1.1269659e-03   3.7455796e-04
   9.1304348e+00   4.3706454e-03   1.1366503e-03   3.8549554e-04
   9.1739130e+00   5.0020957e-03   1.1175577e-03   3.8737531e-04
   9.2173913e+00   5.5780143e-03   1.0714780e-03   3.8022306e-04
   9.2608696e+00   6.0802042e-03   1.0017004e-03   3.6444330e-04
   9.3043478e+00   6.4944261e-03   9.1243086e-04   3.4085124e-04
   9.3478261e+00   6.8100996e-03   8.0852019e-04   3.1097113e-04
   9.3913043e+00   7.0200800e-03   6.9521609e-04   2.7639585e-04
   9.4347826e+00   7.1206055e-03   5.7781113e-04   2.3878062e-04
   9.4782609e+00   7.1121794e-03   4.6132781e-04   1.9974160e-04
   9.5217391e+00   6.9989095e-03   3.5058631e-04   1.6093488e-04
   9.5652174e+00   6.7882090e-03   2.5000486e-04   1.2388826e-04
   9.6086957e+00   6.4902131e-03   1.6333126e-04   8.9998972e-05
   9.6521739e+00   6.1174377e-03   9.3466925e-05   6.0460525e-05
   9.6956522e+00   5.6839432e-03   4.2420766e-05   3.6216729e-05
   9.7391304e+00   5.2045266e-03   1.1232137e-05   1.7920489e-05
   9.7826087e+00   4.6943791e-03   4.8131667e-08   5.9705265e-06
   9.8260870e+00   4.1682936e-03   8.1019896e-06   4.5160594e-07
   9.8695652e+00   3.6402726e-03   3.3795044e-05   1.1232624e-06
   9.9130435e+00   3.1231806e-03   7.4830971e-05   7.4624586e-06
   9.9565217e+00   2.6284399e-03   1.2832683e-04   1.8732503e-05
   1.0000000e+01   2.1655333e-03   1.9102396e-04   3.4035091e-05
   1.0043478e+01   1.7424141e-03   2.5944385e-04   5.2354159e-05
   1.0086957e+01   1.3649625e-03   3.3004395e-04   7.2593938e-05
   1.0130435e+01   1.0366852e-03   3.9910122e-04   9.3498531e-05
   1.0173913e+01   7.5890292e-04   4.6311694e-04   1.1381560e-04
   1.0217391e+01   5.3098474e-04   5.1896084e-04   1.3237902e-04
   1.0260870e+01   3.5061852e-04   5.6419973e-04   1.4821595e-04
   1.0304348e+01   2.1409322e-04   5.9709500e-04   1.6063567e-04
   1.0347826e+01   1.1660426e-04   6.1659827e-04   1.6917877e-04
   1.0391304e+01   5.2747063e-05   6.2235410e-04   1.7361472e-04
   1.0434783e+01   1.6471006e-05   6.1439598e-04   1.7378290e-04
   1.0478261e+01   1.4710089e-06   5.9332202e-04   1.6970617e-04
   1.0521739e+01   1.5695970e-06   5.6037282e-04   1.6164140e-04
   1.0565217e+01   1.1045302e-05   5.1729533e-04   1.5003858e-04
   1.0608696e+01   2.4899016e-05   4.6629749e-04   1.3559988e-04
   1.0652174e+01   3.9051860e-05   4.0985592e-04   1.1912687e-04
   1.0695652e+01   5.0441448e-05   3.5047395e-04   1.0144006e-04
   1.0739130e+01   5.6971752e-05   2.9058691e-04   8.3364551e-05
   1.0782609e+01   5.7658699e-05   2.3250278e-04   6.5706738e-05
   1.0826087e+01   5.2564902e-05   1.7825713e-04   4.9190910e-05
   1.0869565e+01   4.2700773e-05   1.2955863e-04   3.4453630e-05
   1.0913043e+01   2.9887874e-05   8.7779609e-05   2.2003260e-05
   1.0956522e+01   1.6580434e-05   5.3855663e-05   1.2198637e-05
   1.1000000e+01   5.6401016e-06   2.8271065e-05   5.2494823e-06
   1.1043478e+01   1.6364329e-07   1.1097024e-05   1.2177249e-06
   1.1086957e+01   3.2614418e-06   1.9756327e-06   3.0335728e-09
   1.1130435e+01   1.7828086e-05   1.9187085e-07   1.3698286e-06
   1.1173913e+01   4.6371089e-05   4.7537407e-06   4.9743095e-06
   1.1217391e+01   9.0860103e-05   1.4470876e-05   1.0398544e-05
   1.1260870e+01   1.5262713e-04   2.8036636e-05   1.7188312e-05
   1.1304348e+01   2.3229226e-04   4.4096834e-05   2.4855541e-05
   1.1347826e+01   3.2966538e-04   6.1248162e-05   3.2858930e-05
   1.1391304e+01   4.4380949e-04   7.8152994e-05   4.0669527e-05
   1.1434783e+01   5.7305304e-04   9.3618356e-05   4.7804202e-05
   1.1478261e+01   7.1503965e-04   1.0665380e-04   5.3858396e-05
   1.1521739e+01   8.6686275e-04   1.1650366e-04   5.8548247e-05
   1.1565217e+01   1.0252554e-03   1.2271773e-04   6.1695375e-05
   1.1608696e+01   1.1867152e-03   1.2511731e-04   6.3225883e-05
   1.1652174e+01   1.3472510e-03   1.2376300e-04   6.3155794e-05
   1.1695652e+01   1.5028774e-03   1.1880952e-04   6.1495955e-05
   1.1739130e+01   1.6498039e-03   1.1062603e-04   5.8351383e-05
   1.1782609e+01   1.7844949e-03   9.9759328e-05   5.3905097e-05
   1.1826087e+01   1.9038591e-03   8.6878832e-05   4.8420984e-05
   1.1869565e+01   2.0053709e-03   7.2744733e-05   4.2201187e-05
   1.1913043e+01   2.0871271e-03   5.8172385e-05   3.5566614e-05
   1.1956522e+01   2.1479022e-03   4.3951211e-05   2.8831057e-05
   1.2000000e+01   2.1869111e-03   3.0823533e-05   2.2300793e-05
   1.2043478e+01   2.2036801e-03   1.9446119e-05   1.6255586e-05
   1.2086957e+01   2.1985680e-03   1.0360221e-05   1.0937480e-05
   1.2130435e+01   2.1724253e-03   3.9763052e-06   6.5448766e-06
   1.2173913e+01   2.1266517e-03   5.6399602e-07   3.2210496e-06
   1.2217391e+01   2.0630896e-03   2.4544675e-07   1.0514210e-06
   1.2260870e+01   1.9839188e-03   2.9923143e-06   6.7674312e-08
   1.2304348e+01   1.8914840e-03   8.6250110e-06   2.4096624e-07
   1.2347826e+01   1.7883457e-03   1.6829995e-05   1.4852100e-06
   1.2391304e+01   1.6771123e-03   2.7185807e-05   3.6664685e-06
   1.2434783e+01   1.5603291e-03   3.9190972e-05   6.6170201e-06
   1.2478261e+01   1.4405547e-03   5.2292556e-05   1.0145862e-05
   1.2521739e+01   1.3201875e-03   6.5911252e-05   1.4047824e-05
   1.2565217e+01   1.2013348e-03   7.9465744e-05   1.8111915e-05
   1.2608696e+01   1.0859044e-03   9.2367463e-05   2.2112135e-05
   1.2652174e+01   9.7553626e-04   1.0407319e-04   2.5834293e-05
   1.2695652e+01   8.7151398e-04   1.1411542e-04   2.9089008e-05
   1.2739130e+01   7.7478467e-04   1.2212305e-04   3.1727127e-05
   1.2782609e+01   6.8598590e-04   1.2783545e-04   3.3647877e-05
   1.2826087e+01   6.0550254e-04   1.3110996e-04   3.4793719e-05
   1.2869565e+01   5.3349947e-04   1.3192172e-04   3.5148107e-05
   1.2913043e+01   4.6993188e-04   1.3030071e-04   3.4707216e-05
   1.2956522e+01   4.1456749e-04   1.2637746e-04   3.3506934e-05
   1.3000000e+01   3.6702325e-04   1.2037614e-04   3.1619498e-05


==> data/test.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00
   6.6889632e-02   2.0786106e-02   6.1123788e-01   9.9953338e-01   2.0798695e-02   6.1128148e-01   9.9952907e-01
   1.3377926e-01   7.9629189e-02   1.1274872e+00   9.9637958e-01   7.9641680e-02   1.1273893e+00   9.9633552e-01
   2.0066890e-01   1.6847202e-01   1.5039985e+00   9.8828119e-01   1.6845870e-01   1.5037090e+00   9.8817718e-01
   2.6755853e-01   2.7755024e-01   1.7341029e+00   9.7373361e-01   2.7748322e-01   1.7332927e+00   9.7358039e-01
   3.3444816e-01   3.9766690e-01   1.8394246e+00   9.5203136e-01   3.9748904e-01   1.8376474e+00   9.5186077e-01
   4.0133779e-01   5.2160928e-01   1.8547309e+00   9.2320664e-01   5.2123847e-01   1.8515001e+00   9.2305466e-01
   4.6822742e-01   6.4457031e-01   1.8152163e+00   8.8787683e-01   6.4389509e-01   1.8102038e+00   8.8777427e-01
   5.3511706e-01   7.6385396e-01   1.7482263e+00   8.4700747e-01   7.6275027e-01   1.7410143e+00   8.4698328e-01
   6.0200669e-01   8.7825193e-01   1.6725019e+00   8.0171936e-01   8.7655832e-01   1.6625904e+00   8.0179612e-01
   6.6889632e-01   9.8759579e-01   1.5979838e+00   7.5319297e-01   9.8510715e-01   1.5849048e+00   7.5339050e-01
   7.3578595e-01   1.0921552e+00   1.5276649e+00   7.0256582e-01   1.0886442e+00   1.5108905e+00   7.0290421e-01
   8.0267559e-01   1.1920947e+00   1.4601786e+00   6.5087747e-01   1.1873147e+00   1.4393173e+00   6.5137691e-01
   8.6956522e-01   1.2874266e+00   1.3899940e+00   5.9906473e-01   1.2810934e+00   1.3650763e+00   5.9974365e-01
   9.3645485e-01   1.3781441e+00   1.3103728e+00   5.4797800e-01   1.3699557e+00   1.2813604e+00   5.4884916e-01
   1.0033445e+00   1.4628462e+00   1.2101963e+00   4.9833632e-01   1.4527026e+00   1.1788220e+00   4.9941274e-01
   1.0702341e+00   1.5394735e+00   1.0792143e+00   4.5074271e-01   1.5273087e+00   1.0481638e+00   4.5202719e-01
   1.1371237e+00   1.6059375e+00   9.1215353e-01   4.0570986e-01   1.5918036e+00   8.8466674e-01   4.0719417e-01
   1.2040134e+00   1.6601207e+00   7.0871741e-01   3.6366011e-01   1.6442733e+00   6.8819817e-01   3.6532423e-01
   1.2709030e+00   1.6998767e+00   4.7358613e-01   3.2492550e-01   1.6828602e+00   4.6321222e-01   3.2673688e-01
   1.3377926e+00   1.7231003e+00   2.1654641e-01   2.8973701e-01   1.7057817e+00   2.1879741e-01   2.9165637e-01
   1.4046823e+00   1.7287806e+00  -4.6239655e-02   2.5812049e-01   1.7120606e+00  -3.0175405e-02   2.6011069e-01
   1.4715719e+00   1.7171876e+00  -2.9669001e-01   2.3000138e-01   1.7019973e+00  -2.6682095e-01   2.3201049e-01
   1.5384615e+00   1.6897217e+00  -5.1873310e-01   2.0521469e-01   1.6769418e+00  -4.7643417e-01   2.0718666e-01
   1.6053512e+00   1.6486840e+00  -7.0101447e-01   1.8352272e-01   1.6390786e+00  -6.4861543e-01   1.8540216e-01
   1.6722408e+00   1.5969342e+00  -8.3864371e-01   1.6463600e-01   1.5910836e+00  -7.7888630e-01   1.6637457e-01
   1.7391304e+00   1.5374739e+00  -9.3249543e-01   1.4824494e-01   1.5357741e+00  -8.6816325e-01   1.4980387e-01
   1.8060201e+00   1.4730579e+00  -9.8757517e-01   1.3404309e-01   1.4757465e+00  -9.2098902e-01   1.3539539e-01
   1.8729097e+00   1.4060454e+00  -1.0117842e+00   1.2173715e-01   1.4132083e+00  -9.4450510e-01   1.2286850e-01
   1.9397993e+00   1.3382164e+00  -1.0130843e+00   1.1106130e-01   1.3498734e+00  -9.4617196e-01   1.1196643e-01
   2.0066890e+00   1.2708548e+00  -9.9881263e-01   1.0178037e-01   1.2869578e+00  -9.3268534e-01   1.0246016e-01
   2.0735786e+00   1.2048000e+00  -9.7518982e-01   9.3692670e-02   1.2252977e+00  -9.0972555e-01   9.4150624e-02
   2.1404682e+00   1.1405139e+00  -9.4689374e-01   8.6625051e-02   1.1653726e+00  -8.8180437e-01   8.6867818e-02
   2.2073579e+00   1.0781692e+00  -9.1686470e-01   8.0431355e-02   1.1073969e+00  -8.5189168e-01   8.0464827e-02
   2.2742475e+00   1.0178255e+00  -8.8695604e-01   7.4987389e-02   1.0514137e+00  -8.2183639e-01   7.4818261e-02
   2.3411371e+00   9.5947454e-01  -8.5797506e-01   7.0188547e-02   9.9741389e-01  -7.9271557e-01   6.9822159e-02
   2.4080268e+00   9.0304001e-01  -8.2972145e-01   6.5949448e-02   9.4534313e-01  -7.6483755e-01   6.5387463e-02
   2.4749164e+00   8.4844773e-01  -8.0168226e-01   6.2194972e-02   8.9510348e-01  -7.3781749e-01   6.1441117e-02
   2.5418060e+00   7.9578908e-01  -7.7197699e-01   5.8865492e-02   8.4663327e-01  -7.1110634e-01   5.7917721e-02
   2.6086957e+00   7.4526931e-01  -7.3848790e-01   5.5909590e-02   8.0000126e-01  -6.8316798e-01   5.4766726e-02
   2.6755853e+00   6.9719273e-01  -6.9935799e-01   5.3280056e-02   7.5535527e-01  -6.5243165e-01   5.1943774e-02
   2.7424749e+00   6.5196271e-01  -6.5299100e-01   5.0933891e-02   7.1291649e-01  -6.1752415e-01   4.9408276e-02
   2.8093645e+00   6.1008164e-01  -5.9805137e-01   4.8832302e-02   6.7297949e-01  -5.7726976e-01   4.7123414e-02
   2.8762542e+00   5.7215101e-01  -5.3346427e-01   4.6940708e-02   6.3591221e-01  -5.3069032e-01   4.5056139e-02
   2.9431438e+00   5.3887131e-01  -4.5841561e-01   4.5228735e-02   6.0215595e-01  -4.7700518e-01   4.3177173e-02
   3.0100334e+00   5.1100618e-01  -3.7262310e-01   4.3669400e-02   5.7222540e-01  -4.1563122e-01   4.1461005e-02
   3.0769231e+00   4.8919431e-01  -2.7790807e-01   4.2234279e-02   5.4670085e-01  -3.4623950e-01   3.9885716e-02
   3.1438127e+00   4.7396564e-01  -1.7688116e-01   4.0896938e-02   5.2607928e-01  -2.6979842e-01   3.8429315e-02
   3.2107023e+00   4.6562025e-01  -7.2748227e-02   3.9633242e-02   5.1076361e-01  -1.8803787e-01   3.7070558e-02
   3.2775920e+00   4.6422684e-01   3.0742925e-02   3.8421295e-02   5.0103369e-01  -1.0310636e-01   3.5790178e-02
   3.3444816e+00   4.6961974e-01   1.2964239e-01   3.7241300e-02   4.9701721e-01  -1.7615573e-02   3.4570512e-02
   3.4113712e+00   4.8138713e-01   2.2049026e-01   3.6076520e-02   4.9866258e-01   6.5666590e-02   3.3395773e-02
   3.4782609e+00   4.9888825e-01   3.0061471e-01   3.4913896e-02   5.0573046e-01   1.4412542e-01   3.2252482e-02
   3.5451505e+00   5.2133398e-01   3.6824043e-01   3.3743646e-02   5.1781530e-01   2.1547386e-01   3.1129432e-02
   3.6120401e+00   5.4785169e-01   4.2257734e-01   3.2559089e-02   5.3438346e-01   2.7797744e-01   3.0017783e-02
   3.6789298e+00   5.7756500e-01   4.6373059e-01   3.1356779e-02   5.5481115e-01   3.3061821e-01   2.8911327e-02
   3.7458194e+00   6.0961826e-01   4.9266892e-01   3.0136392e-02   5.7841825e-01   3.7304764e-01   2.7806236e-02
   3.8127090e+00   6.4323486e-01   5.1080792e-01   2.8899839e-02   6.0452111e-01   4.0548923e-01   2.6700781e-02
   3.8795987e+00   6.7774911e-01   5.1978852e-01   2.7651020e-02   6.3247260e-01   4.2858258e-01   2.5594902e-02
   3.9464883e+00   7.1260521e-01   5.2130168e-01   2.6394824e-02   6.6168704e-01   4.4331691e-01   2.4489932e-02
   4.0133779e+00   7.4736023e-01   5.1704348e-01   2.5136933e-02   6.9164178e-01   4.5098596e-01   2.3388493e-02
   4.0802676e+00   7.8167892e-01   5.0863521e-01   2.3883638e-02   7.2190402e-01   4.5280909e-01   2.2293906e-02
   4.1471572e+00   8.1532935e-01   4.9729945e-01   2.2641222e-02   7.5212977e-01   4.4996878e-01   2.1210104e-02
   4.2140468e+00   8.4816263e-01   4.8406855e-01   2.1415839e-02   7.8204197e-01   4.4355158e-01   2.0140973e-02
   4.2809365e+00   8.8007581e-01   4.6977956e-01   2.0213042e-02   8.1142973e-01   4.3452694e-01   1.9090265e-02
   4.3478261e+00   9.1101073e-01   4.5506837e-01   1.9037764e-02   8.4014814e-01   4.2374685e-01   1.8061609e-02
   4.4147157e+00   9.4095405e-01   4.4036966e-01   1.7894310e-02   8.6810038e-01   4.1188563e-01   1.7058383e-02
   4.4816054e+00   9.6991947e-01   4.2596592e-01   1.6786431e-02   8.9523819e-01   3.9940817e-01   1.6083566e-02
   4.5484950e+00   9.9793012e-01   4.1199565e-01   1.5717144e-02   9.2153906e-01   3.8668237e-01   1.5139713e-02
   4.6153846e+00   1.0250264e+00   3.9844807e-01   1.4688749e-02   9.4699262e-01   3.7398647e-01   1.4228926e-02
   4.6822742e+00   1.0512385e+00   3.8526994e-01   1.3703076e-02   9.7160060e-01   3.6150902e-01   1.3352852e-02
   4.7491639e+00   1.0765858e+00   3.7236672e-01   1.2761490e-02   9.9537686e-01   3.4934895e-01   1.2512689e-02
   4.8160535e+00   1.1010771e+00   3.5960254e-01   1.1864890e-02   1.0183474e+00   3.3751549e-01   1.1709181e-02
   4.8829431e+00   1.1247105e+00   3.4680023e-01   1.1013708e-02   1.0405388e+00   3.2599539e-01   1.0942453e-02
   4.9498328e+00   1.1474735e+00   3.3374129e-01   1.0207912e-02   1.0619632e+00   3.1473862e-01   1.0212425e-02
   5.0167224e+00   1.1693428e+00   3.2016590e-01   9.4470021e-03   1.0826330e+00   3.0359376e-01   9.5191848e-03
   5.0836120e+00   1.1902910e+00   3.0579654e-01   8.7300095e-03   1.1025527e+00   2.9241776e-01   8.8626271e-03
   5.1505017e+00   1.2102752e+00   2.9043846e-01   8.0559283e-03   1.1217185e+00   2.8107673e-01   8.2424472e-03
   5.2173913e+00   1.2291929e+00   2.7388012e-01   7.4240146e-03   1.1401187e+00   2.6944594e-01   7.6581432e-03
   5.2842809e+00   1.2469401e+00   2.5595940e-01   6.8333315e-03   1.1577334e+00   2.5740983e-01   7.1090148e-03
   5.3511706e+00   1.2634175e+00   2.3657392e-01   6.2827218e-03   1.1745347e+00   2.4486199e-01   6.5941641e-03
   5.4180602e+00   1.2785300e+00   2.1568104e-01   5.7708073e-03   1.1904866e+00   2.3170520e-01   6.1124950e-03
   5.4849498e+00   1.2921868e+00   1.9329791e-01   5.2959892e-03   1.2055450e+00   2.1785137e-01   5.6627137e-03
   5.5518395e+00   1.3043012e+00   1.6950140e-01   4.8564479e-03   1.2196576e+00   2.0322160e-01   5.2433283e-03
   5.6187291e+00   1.3147911e+00   1.4442816e-01   4.4501430e-03   1.2327641e+00   1.8774615e-01   4.8526489e-03
   5.6856187e+00   1.3235784e+00   1.1827459e-01   4.0748135e-03   1.2447962e+00   1.7136444e-01   4.4887878e-03
   5.7525084e+00   1.3305953e+00   9.1306500e-02   3.7286114e-03   1.2556913e+00   1.5405652e-01   4.1501343e-03
   5.8193980e+00   1.3357961e+00   6.3906773e-02   3.4103730e-03   1.2654093e+00   1.3594271e-01   3.8362299e-03
   5.8862876e+00   1.3391590e+00   3.6484907e-02   3.1184229e-03   1.2738911e+00   1.1715864e-01   3.5459420e-03
   5.9531773e+00   1.3406916e+00   9.4342570e-03   2.8510693e-03   1.2810906e+00   9.7853167e-02   3.2780480e-03
   6.0200669e+00   1.3404311e+00  -1.6868028e-02   2.6066081e-03   1.2869768e+00   7.8190598e-02   3.0312842e-03
   6.0869565e+00   1.3384438e+00  -4.2061004e-02   2.3833228e-03   1.2915337e+00   5.8350662e-02   2.8043452e-03
   6.1538462e+00   1.3348240e+00  -6.5802053e-02   2.1794968e-03   1.2947606e+00   3.8528530e-02   2.5958846e-03
   6.2207358e+00   1.3296732e+00  -8.7801700e-02   1.9936236e-03   1.2966715e+00   1.8934808e-02   2.4045145e-03
   6.2876254e+00   1.3231193e+00  -1.0782486e-01   1.8243057e-03   1.2972930e+00  -2.0862892e-04   2.2288521e-03
   6.3545151e+00   1.3153006e+00  -1.2570193e-01   1.6701878e-03   1.2966554e+00  -1.8689349e-02   2.0678623e-03
   6.4214047e+00   1.3063605e+00  -1.4133419e-01   1.5299785e-03   1.2948133e+00  -3.6294598e-02   1.9205483e-03
   6.4882943e+00   1.2964467e+00  -1.5469382e-01   1.4024505e-03   1.2918316e+00  -5.2842769e-02   1.7859140e-03
   6.5551839e+00   1.2857116e+00  -1.6582387e-01   1.2864407e-03   1.2877831e+00  -6.8187546e-02   1.6629896e-03
   6.6220736e+00   1.2743061e+00  -1.7481950e-01   1.1808676e-03   1.2827484e+00  -8.2217900e-02   1.5508310e-03
   6.6889632e+00   1.2623668e+00  -1.8178990e-01   1.0847898e-03   1.2768161e+00  -9.4858091e-02   1.4485196e-03
   6.7558528e+00   1.2500261e+00  -1.8688407e-01   9.9734121e-04   1.2700826e+00  -1.0606766e-01   1.3551629e-03
   6.8227425e+00   1.2374042e+00  -1.9026459e-01   9.1771815e-04   1.2626515e+00  -1.1584059e-01   1.2699016e-03
   6.8896321e+00   1.2246091e+00  -1.9210665e-01   8.4517977e-04   1.2546153e+00  -1.2418973e-01   1.1920685e-03
   6.9565217e+00   1.2117365e+00  -1.9259801e-01   7.7904803e-04   1.2460678e+00  -1.3115570e-01   1.1210651e-03
   7.0234114e+00   1.1988700e+00  -1.9193909e-01   7.1870773e-04   1.2371010e+00  -1.3679815e-01   1.0563014e-03
   7.0903010e+00   1.1860822e+00  -1.9031980e-01   6.6359438e-04   1.2278008e+00  -1.4119095e-01   9.9722327e-04
   7.1571906e+00   1.1734322e+00  -1.8788575e-01   6.1321141e-04   1.2182467e+00  -1.4442211e-01   9.4331318e-04
   7.2240803e+00   1.1609664e+00  -1.8478355e-01   5.6713135e-04   1.2085118e+00  -1.4659384e-01   8.9408968e-04
   7.2909699e+00   1.1487242e+00  -1.8114679e-01   5.2495820e-04   1.1986633e+00  -1.4782256e-01   8.4910761e-04
   7.3578595e+00   1.1367383e+00  -1.7709568e-01   4.8632711e-04   1.1887621e+00  -1.4822054e-01   8.0795514e-04
   7.4247492e+00   1.1250342e+00  -1.7273704e-01   4.5090433e-04   1.1788604e+00  -1.4787918e-01   7.7028090e-04
   7.4916388e+00   1.1136308e+00  -1.6816434e-01   4.1838726e-04   1.1690030e+00  -1.4689570e-01   7.3577662e-04
   7.5585284e+00   1.1025397e+00  -1.6345766e-01   3.8850441e-04   1.1592292e+00  -1.4536151e-01   7.0415307e-04
   7.6254181e+00   1.0917662e+00  -1.5868382e-01   3.6101418e-04   1.1495734e+00  -1.4336216e-01   6.7513999e-04
   7.6923077e+00   1.0813141e+00  -1.5389635e-01   3.3568305e-04   1.1400647e+00  -1.4097728e-01   6.4848603e-04
   7.7591973e+00   1.0711822e+00  -1.4913216e-01   3.1232885e-04   1.1307272e+00  -1.3828067e-01   6.2395883e-04
   7.8260870e+00   1.0613661e+00  -1.4442122e-01   2.9079366e-04   1.1215798e+00  -1.3534020e-01   6.0134496e-04
   7.8929766e+00   1.0518610e+00  -1.3978887e-01   2.7092859e-04   1.1126362e+00  -1.3221788e-01   5.8044995e-04
   7.9598662e+00   1.0426610e+00  -1.3525578e-01   2.5259379e-04   1.1039065e+00  -1.2896766e-01   5.6109578e-04
   8.0267559e+00   1.0337598e+00  -1.3083799e-01   2.3565844e-04   1.0953993e+00  -1.2562702e-01   5.4313020e-04
   8.0936455e+00   1.0251501e+00  -1.2654686e-01   2.2000075e-04   1.0871177e+00  -1.2222886e-01   5.2643338e-04
   8.1605351e+00   1.0168240e+00  -1.2238911e-01   2.0550797e-04   1.0790634e+00  -1.1880278e-01   5.1089336e-04
   8.2274247e+00   1.0087728e+00  -1.1836680e-01   1.9207639e-04   1.0712371e+00  -1.1537479e-01   4.9640485e-04
   8.2943144e+00   1.0009872e+00  -1.1447733e-01   1.7961131e-04   1.0636384e+00  -1.1196734e-01   4.8286926e-04
   8.3612040e+00   9.9345698e-01  -1.1071369e-01   1.6802701e-04   1.0562660e+00  -1.0859931e-01   4.7019467e-04
   8.4280936e+00   9.8617412e-01  -1.0707316e-01   1.5724807e-04   1.0491174e+00  -1.0528599e-01   4.5829587e-04
   8.4949833e+00   9.7913108e-01  -1.0355044e-01   1.4721871e-04   1.0421893e+00  -1.0203912e-01   4.4709433e-04
   8.5618729e+00   9.7232013e-01  -1.0013706e-01   1.3788895e-04   1.0354771e+00  -9.8866872e-02   4.3651820e-04
   8.6287625e+00   9.6573408e-01  -9.6824681e-02   1.2921082e-04   1.0289753e+00  -9.5773823e-02   4.2650232e-04
   8.6956522e+00   9.5936632e-01  -9.3605048e-02   1.2113832e-04   1.0226777e+00  -9.2761374e-02   4.1698842e-04
   8.7625418e+00   9.5321083e-01  -9.0470014e-02   1.1362748e-04   1.0165788e+00  -8.9833683e-02   4.0793123e-04
   8.8294314e+00   9.4726214e-01  -8.7411538e-02   1.0663630e-04   1.0106732e+00  -8.6991317e-02   3.9929607e-04
   8.8963211e+00   9.4151537e-01  -8.4421680e-02   1.0012479e-04   1.0049549e+00  -8.4232801e-02   3.9105030e-04
   8.9632107e+00   9.3596621e-01  -8.1492608e-02   9.4054979e-05   9.9941826e-01  -8.1556366e-02   3.8316316e-04
   9.0301003e+00   9.3061091e-01  -7.8616589e-02   8.8390855e-05   9.9405788e-01  -7.8959953e-02   3.7560573e-04
   9.0969900e+00   9.2544631e-01  -7.5785998e-02   8.3098429e-05   9.8886848e-01  -7.6441208e-02   3.6835093e-04
   9.1638796e+00   9.2046981e-01  -7.2993313e-02   7.8145703e-05   9.8384503e-01  -7.3997487e-02   3.6137354e-04
   9.2307692e+00   9.1567939e-01  -7.0231114e-02   7.3502678e-05   9.7898269e-01  -7.1625853e-02   3.5465019e-04
   9.2976589e+00   9.1107297e-01  -6.7492500e-02   6.9143099e-05   9.7427685e-01  -6.9323076e-02   3.4815938e-04
   9.3645485e+00   9.0664832e-01  -6.4772592e-02   6.5050752e-05   9.6972307e-01  -6.7085633e-02   3.4188144e-04
   9.4314381e+00   9.0240500e-01  -6.2067228e-02   6.1211571e-05   9.6531715e-01  -6.4909710e-02   3.3579854e-04
   9.4983278e+00   8.9834265e-01  -5.9372830e-02   5.7611758e-05   9.6105508e-01  -6.2791199e-02   3.2989473e-04
   9.5652174e+00   8.9446089e-01  -5.6686413e-02   5.4237851e-05   9.5693305e-01  -6.0725702e-02   3.2415590e-04
   9.6321070e+00   8.9075933e-01  -5.4005594e-02   5.1076720e-05   9.5294750e-01  -5.8708573e-02   3.1856993e-04
   9.6989967e+00   8.8723758e-01  -5.1328587e-02   4.8115571e-05   9.4909549e-01  -5.6736541e-02   3.1313055e-04
   9.7658863e+00   8.8389523e-01  -4.8654203e-02   4.5341943e-05   9.4537439e-01  -5.4806567e-02   3.0783181e-04
   9.8327759e+00   8.8073189e-01  -4.5981853e-02   4.2743709e-05   9.4178159e-01  -5.2915359e-02   3.0266681e-04
   9.8996656e+00   8.7774712e-01  -4.3311546e-02   4.0309077e-05   9.3831462e-01  -5.1059841e-02   2.9762918e-04
   9.9665552e+00   8.7494052e-01  -4.0643887e-02   3.8026587e-05   9.3497111e-01  -4.9237151e-02   2.9271304e-04
   1.0033445e+01   8.7231164e-01  -3.7980083e-02   3.5885115e-05   9.3174884e-01  -4.7444639e-02   2.8791307e-04
   1.0100334e+01   8.6986004e-01  -3.5321937e-02   3.3873871e-05   9.2864574e-01  -4.5679868e-02   2.8322444e-04
   1.0167224e+01   8.6758528e-01  -3.2671849e-02   3.1982398e-05   9.2565984e-01  -4.3940614e-02   2.7864284e-04
   1.0234114e+01   8.6548691e-01  -3.0032820e-02   3.0200573e-05   9.2278931e-01  -4.2224868e-02   2.7416452e-04
   1.0301003e+01   8.6356445e-01  -2.7408448e-02   2.8518609e-05   9.2003246e-01  -4.0530833e-02   2.6978619e-04
   1.0367893e+01   8.6181744e-01  -2.4802928e-02   2.6927051e-05   9.1738772e-01  -3.8856927e-02   2.6550514e-04
   1.0434783e+01   8.6024500e-01  -2.2220132e-02   2.5419673e-05   9.1485367e-01  -3.7201778e-02   2.6131914e-04
   1.0501672e+01   8.5884485e-01  -1.9663439e-02   2.3996874e-05   9.1242899e-01  -3.5564232e-02   2.5722649e-04
   1.0568562e+01   8.5761474e-01  -1.7138605e-02   2.2654621e-05   9.1011253e-01  -3.3943343e-02   2.5322603e-04
   1.0635452e+01   8.5655214e-01  -1.4651219e-02   2.1388729e-05   9.0790324e-01  -3.2338382e-02   2.4931709e-04
   1.0702341e+01   8.5565428e-01  -1.2206594e-02   2.0195124e-05   9.0580022e-01  -3.0748834e-02   2.4549953e-04
   1.0769231e+01   8.5491812e-01  -9.8097715e-03   1.9069845e-05   9.0380268e-01  -2.9174393e-02   2.4177376e-04
   1.0836120e+01   8.5434033e-01  -7.4655173e-03   1.8009040e-05   9.0190998e-01  -2.7614971e-02   2.3814066e-04
   1.0903010e+01   8.5391733e-01  -5.1783230e-03   1.7008972e-05   9.0012161e-01  -2.6070690e-02   2.3460167e-04
   1.0969900e+01   8.5364524e-01  -2.9524062e-03   1.6066013e-05   8.9843718e-01  -2.4541888e-02   2.3115874e-04
   1.1036789e+01   8.5351995e-01  -7.9171018e-04   1.5176648e-05   8.9685603e-01  -2.3028655e-02   2.2781231e-04
   1.1103679e+01   8.5353705e-01   1.3000960e-03   1.4337474e-05   8.9537634e-01  -2.1530902e-02   2.2455917e-04
   1.1170569e+01   8.5369187e-01   3.3196176e-03   1.3545197e-05   8.9399671e-01  -2.0050085e-02   2.2140045e-04
   1.1237458e+01   8.5397947e-01   5.2637340e-03   1.2796639e-05   8.9271574e-01  -1.8587687e-02   2.1833740e-04
   1.1304348e+01   8.5439464e-01   7.1295987e-03   1.2088730e-05   8.9153198e-01  -1.7145138e-02   2.1537119e-04
   1.1371237e+01   8.5493190e-01   8.9146399e-03   1.1418513e-05   8.9044390e-01  -1.5723816e-02   2.1250284e-04
   1.1438127e+01   8.5558595e-01   1.0616607e-02   1.0783466e-05   8.8944995e-01  -1.4325048e-02   2.0973324e-04
   1.1505017e+01   8.5635197e-01   1.2233753e-02   1.0182368e-05   8.8854850e-01  -1.2950111e-02   2.0706318e-04
   1.1571906e+01   8.5722366e-01   1.3764690e-02   9.6137650e-06   8.8773788e-01  -1.1600229e-02   2.0449333e-04
   1.1638796e+01   8.5819475e-01   1.5208412e-02   9.0761763e-06   8.8701635e-01  -1.0276575e-02   2.0202421e-04
   1.1705686e+01   8.5925906e-01   1.6564302e-02   8.5681434e-06   8.8638213e-01  -8.9802718e-03   1.9965624e-04
   1.1772575e+01   8.6041055e-01   1.7832134e-02   8.0882280e-06   8.8583337e-01  -7.7123888e-03   1.9738972e-04
   1.1839465e+01   8.6164330e-01   1.9012071e-02   7.6350121e-06   8.8536818e-01  -6.4739454e-03   1.9522481e-04
   1.1906355e+01   8.6295151e-01   2.0104663e-02   7.2070986e-06   8.8498461e-01  -5.2659092e-03   1.9316156e-04
   1.1973244e+01   8.6432948e-01   2.1110854e-02   6.8031105e-06   8.8468065e-01  -4.0891966e-03   1.9119991e-04
   1.2040134e+01   8.6577165e-01   2.2031972e-02   6.4216918e-06   8.8445425e-01  -2.9446726e-03   1.8933966e-04
   1.2107023e+01   8.6727257e-01   2.2869739e-02   6.0615065e-06   8.8430329e-01  -1.8331506e-03   1.8758048e-04
   1.2173913e+01   8.6882691e-01   2.3626263e-02   5.7212396e-06   8.8422559e-01  -7.5539284e-04   1.8592195e-04
   1.2240803e+01   8.7042947e-01   2.4304044e-02   5.3995962e-06   8.8421894e-01   2.8788990e-04   1.8436349e-04
   1.2307692e+01   8.7207515e-01   2.4905968e-02   5.0953024e-06   8.8428105e-01   1.2960382e-03   1.8290443e-04
   1.2374582e+01   8.7375899e-01   2.5435315e-02   4.8071044e-06   8.8440959e-01   2.2684441e-03   1.8154396e-04
   1.2441472e+01   8.7547617e-01   2.5895309e-02   4.5337740e-06   8.8460217e-01   3.2045508e-03   1.8028115e-04
   1.2508361e+01   8.7722214e-01   2.6287781e-02   4.2744767e-06   8.8485635e-01   4.1038531e-03   1.7911496e-04
   1.2575251e+01   8.7899236e-01   2.6615444e-02   4.0287920e-06   8.8516980e-01   4.9659013e-03   1.7804453e-04
   1.2642140e+01   8.8078251e-01   2.6881140e-02   3.7963004e-06   8.8554067e-01   5.7903604e-03   1.7707003e-04
   1.2709030e+01   8.8258845e-01   2.7087721e-02   3.5765660e-06   8.8596613e-01   6.5770163e-03   1.7618988e-04
   1.2775920e+01   8.8440627e-01   2.7238045e-02   3.3691369e-06   8.8644326e-01   7.3257451e-03   1.7540224e-04
   1.2842809e+01   8.8623225e-01   2.7334981e-02   3.1735450e-06   8.8696923e-01   8.0365129e-03   1.7470518e-04
   1.2909699e+01   8.8806287e-01   2.7381403e-02   2.9893060e-06   8.8754128e-01   8.7093757e-03   1.7409675e-04
   1.2976589e+01   8.8989484e-01   2.7380195e-02   2.8159194e-06   8.8815669e-01   9.3444791e-03   1.7357491e-04
   1.3043478e+01   8.9172504e-01   2.7334250e-02   2.6528688e-06   8.8881285e-01   9.9420588e-03   1.7313758e-04
   1.3110368e+01   8.9355058e-01   2.7246469e-02   2.4996214e-06   8.8950718e-01   1.0502440e-02   1.7278264e-04
   1.3177258e+01   8.9536878e-01   2.7119758e-02   2.3556283e-06   8.9023720e-01   1.1026039e-02   1.7250791e-04
   1.3244147e+01   8.9717714e-01   2.6957037e-02   2.2203244e-06   8.9100047e-01   1.1513360e-02   1.7231112e-04
   1.3311037e+01   8.9897339e-01   2.6761229e-02   2.0931285e-06   8.9179464e-01   1.1964999e-02   1.7219001e-04
   1.3377926e+01   9.0075544e-01   2.6535267e-02   1.9734433e-06   8.9261742e-01   1.2381640e-02   1.7214220e-04
   1.3444816e+01   9.0252144e-01   2.6282095e-02   1.8606553e-06   8.9346658e-01   1.2764059e-02   1.7216530e-04
   1.3511706e+01   9.0426972e-01   2.6004661e-02   1.7541347e-06   8.9433999e-01   1.3113120e-02   1.7225685e-04
   1.3578595e+01   9.0599881e-01   2.5705924e-02   1.6532358e-06   8.9523555e-01   1.3429777e-02   1.7241433e-04
   1.3645485e+01   9.0770747e-01   2.5388849e-02   1.5572966e-06   8.9615125e-01   1.3715075e-02   1.7263517e-04
   1.3712375e+01   9.0939455e-01   2.5056216e-02   1.4656812e-06   8.9708515e-01   1.3970149e-02   1.7291676e-04
   1.3779264e+01   9.1105817e-01   2.4708463e-02   1.3783658e-06   8.9803535e-01   1.4196222e-02   1.7325642e-04
   1.3846154e+01   9.1269742e-01   2.4346731e-02   1.2954017e-06   8.9900007e-01   1.4394609e-02   1.7365140e-04
   1.3913043e+01   9.1431171e-01   2.3972590e-02   1.2167464e-06   8.9997755e-01   1.4566713e-02   1.7409894e-04
   1.3979933e+01   9.1590049e-01   2.3587547e-02   1.1423435e-06   9.0096612e-01   1.4714025e-02   1.7459618e-04
   1.4046823e+01   9.1746327e-01   2.3193046e-02   1.0721230e-06   9.0196402e-01   1.4837381e-02   1.7514115e-04
   1.4113712e+01   9.1899961e-01   2.2790466e-02   1.0060008e-06   9.0296953e-01   1.4937305e-02   1.7573171e-04
   1.4180602e+01   9.2050912e-01   2.2381120e-02   9.4387936e-07   9.0398106e-01   1.5014641e-02   1.7636511e-04
   1.4247492e+01   9.2199145e-01   2.1966262e-02   8.8564698e-07   9.0499709e-01   1.5070233e-02   1.7703869e-04
   1.4314381e+01   9.2344630e-01   2.1547076e-02   8.3117833e-07   9.0601617e-01   1.5104928e-02   1.7774984e-04
   1.4381271e+01   9.2487343e-01   2.1124688e-02   7.8033420e-07   9.0703691e-01   1.5119573e-02   1.7849602e-04
   1.4448161e+01   9.2627262e-01   2.0700155e-02   7.3296159e-07   9.0805795e-01   1.5115013e-02   1.7927473e-04
   1.4515050e+01   9.2764373e-01   2.0274472e-02   6.8889366e-07   9.0907803e-01   1.5092099e-02   1.8008356e-04
   1.4581940e+01   9.2898664e-01   1.9848571e-02   6.4794979e-07   9.1009593e-01   1.5051679e-02   1.8092014e-04
   1.4648829e+01   9.3030132e-01   1.9423318e-02   6.0993550e-07   9.1111048e-01   1.4994602e-02   1.8178218e-04
   1.4715719e+01   9.3158773e-01   1.8999516e-02   5.7464252e-07   9.1212058e-01   1.4921721e-02   1.8266742e-04
   1.4782609e+01   9.3284593e-01   1.8577905e-02   5.4184877e-07   9.1312521e-01   1.4833886e-02   1.8357369e-04
   1.4849498e+01   9.3407599e-01   1.8159159e-02   5.1131834e-07   9.1412337e-01   1.4731951e-02   1.8449888e-04
   1.4916388e+01   9.3527806e-01   1.7743890e-02   4.8280151e-07   9.1511415e-01   1.4616768e-02   1.8544092e-04
   1.4983278e+01   9.3645232e-01   1.7332643e-02   4.5603473e-07   9.1609669e-01   1.4489191e-02   1.8639783e-04
   1.5050167e+01   9.3759900e-01   1.6925903e-02   4.3074066e-07   9.1707019e-01   1.4350076e-02   1.8736766e-04
   1.5117057e+01   9.3871838e-01   1.6524087e-02   4.0662812e-07   9.1803390e-01   1.4200279e-02   1.8834855e-04
   1.5183946e+01   9.3981078e-01   1.6127551e-02   3.8339213e-07   9.1898716e-01   1.4040656e-02   1.8933869e-04
   1.5250836e+01   9.4087659e-01   1.5736586e-02   3.6071389e-07   9.1992933e-01   1.3872065e-02   1.9033631e-04
   1.5317726e+01   9.4191625e-01   1.5351428e-02   3.3859563e-07   9.2085986e-01   1.3695365e-02   1.9133975e-04
   1.5384615e+01   9.4293023e-01   1.4972254e-02   3.1750061e-07   9.2177825e-01   1.3511414e-02   1.9234735e-04
   1.5451505e+01   9.4391899e-01   1.4599192e-02   2.9744859e-07   9.2268406e-01   1.3321073e-02   1.9335758e-04
   1.5518395e+01   9.4488299e-01   1.4232358e-02   2.7844359e-07   9.2357690e-01   1.3125203e-02   1.9436890e-04
   1.5585284e+01   9.4582267e-01   1.3871857e-02   2.6048481e-07   9.2445645e-01   1.2924665e-02   1.9537989e-04
   1.5652174e+01   9.4673849e-01   1.3517783e-02   2.4356656e-07   9.2532246e-01   1.2720323e-02   1.9638916e-04
   1.5719064e+01   9.4763088e-01   1.3170215e-02   2.2767836e-07   9.2617471e-01   1.2513039e-02   1.9739539e-04
   1.5785953e+01   9.4850030e-01   1.2829224e-02   2.1280483e-07   9.2701308e-01   1.2303678e-02   1.9839731e-04
   1.5852843e+01   9.4934719e-01   1.2494868e-02   1.9892578e-07   9.2783747e-01   1.2093105e-02   1.9939374e-04
   1.5919732e+01   9.5017200e-01   1.2167191e-02   1.8601615e-07   9.2864787e-01   1.1882187e-02   2.0038353e-04
   1.5986622e+01   9.5097517e-01   1.1846230e-02   1.7404605e-07   9.2944430e-01   1.1671740e-02   2.0136561e-04
   1.6053512e+01   9.5175714e-01   1.1532006e-02   1.6298072e-07   9.3022636e-01   1.1460607e-02   2.0233933e-04
   1.6120401e+01   9.5251835e-01   1.1224530e-02   1.5278058e-07   9.3099385e-01   1.1248193e-02   2.0330433e-04
   1.6187291e+01   9.5325924e-01   1.0923801e-02   1.4340119e-07   9.3174680e-01   1.1034794e-02   2.0426021e-04
   1.6254181e+01   9.5398025e-01   1.0629807e-02   1.3479325e-07   9.3248527e-01   1.0820695e-02   2.0520657e-04
   1.6321070e+01   9.5468181e-01   1.0342524e-02   1.2690263e-07   9.3320931e-01   1.0606171e-02   2.0614303e-04
   1.6387960e+01   9.5536437e-01   1.0061916e-02   1.1967036e-07   9.3391897e-01   1.0391485e-02   2.0706922e-04
   1.6454849e+01   9.5602835e-01   9.7879355e-03   1.1303259e-07   9.3461431e-01   1.0176890e-02   2.0798480e-04
   1.6521739e+01   9.5667419e-01   9.5205225e-03   1.0692066e-07   9.3529540e-01   9.9626266e-03   2.0888942e-04
   1.6588629e+01   9.5730232e-01   9.2596063e-03   1.0126104e-07   9.3596230e-01   9.7489254e-03   2.0978276e-04
   1.6655518e+01   9.5791318e-01   9.0051041e-03   9.5975356e-08   9.3661510e-01   9.5360058e-03   2.1066449e-04
   1.6722408e+01   9.5850718e-01   8.7569216e-03   9.0980392e-08   9.3725388e-01   9.3240762e-03   2.1153433e-04
   1.6789298e+01   9.5908476e-01   8.5149525e-03   8.6188081e-08   9.3787871e-01   9.1133338e-03   2.1239198e-04
   1.6856187e+01   9.5964635e-01   8.2790790e-03   8.1505510e-08   9.3848969e-01   8.9039649e-03   2.1323717e-04
   1.6923077e+01   9.6019237e-01   8.0491714e-03   7.6834920e-08   9.3908692e-01   8.6961450e-03   2.1406964e-04
   1.6989967e+01   9.6072327e-01   7.8250901e-03   7.2103684e-08   9.3967049e-01   8.4900382e-03   2.1488913e-04
   1.7056856e+01   9.6123963e-01   7.6067161e-03   6.7480919e-08   9.4024051e-01   8.2857979e-03   2.1569543e-04
   1.7123746e+01   9.6174179e-01   7.3939514e-03   6.3025238e-08   9.4079710e-01   8.0835663e-03   2.1648830e-04
   1.7190635e+01   9.6223008e-01   7.1866983e-03   5.8750783e-08   9.4134035e-01   7.8834747e-03   2.1726754e-04
   1.7257525e+01   9.6270482e-01   6.9848586e-03   5.4669833e-08   9.4187041e-01   7.6856432e-03   2.1803294e-04
   1.7324415e+01   9.6316631e-01   6.7883341e-03   5.0792802e-08   9.4238738e-01   7.4901813e-03   2.1878434e-04
   1.7391304e+01   9.6361487e-01   6.5970262e-03   4.7128240e-08   9.4289140e-01   7.2971870e-03   2.1952156e-04
   1.7458194e+01   9.6405080e-01   6.4108361e-03   4.3682834e-08   9.4338261e-01   7.1067476e-03   2.2024445e-04
   1.7525084e+01   9.6447440e-01   6.2296649e-03   4.0461406e-08   9.4386114e-01   6.9189393e-03   2.2095286e-04
   1.7591973e+01   9.6488599e-01   6.0534134e-03   3.7466913e-08   9.4432714e-01   6.7338273e-03   2.2164667e-04
   1.7658863e+01   9.6528585e-01   5.8819820e-03   3.4700452e-08   9.4478075e-01   6.5514657e-03   2.2232575e-04
   1.7725753e+01   9.6567430e-01   5.7152712e-03   3.2161252e-08   9.4522214e-01   6.3718977e-03   2.2299001e-04
   1.7792642e+01   9.6605161e-01   5.5531810e-03   2.9846679e-08   9.4565146e-01   6.1951556e-03   2.2363936e-04
   1.7859532e+01   9.6641809e-01   5.3956113e-03   2.7752237e-08   9.4606888e-01   6.0212603e-03   2.2427373e-04
   1.7926421e+01   9.6677402e-01   5.2424617e-03   2.5871563e-08   9.4647456e-01   5.8502221e-03   2.2489304e-04
   1.7993311e+01   9.6711969e-01   5.0936317e-03   2.4196432e-08   9.4686869e-01   5.6820439e-03   2.2549729e-04
   1.8060201e+01   9.6745539e-01   4.9490204e-03   2.2716755e-08   9.4725156e-01   5.5167820e-03   2.2608728e-04
   1.8127090e+01   9.6778140e-01   4.8085268e-03   2.1420579e-08   9.4762341e-01   5.3544500e-03   2.2666342e-04
   1.8193980e+01   9.6809800e-01   4.6720497e-03   2.0294085e-08   9.4798447e-01   5.1950366e-03   2.2722590e-04
   1.8260870e+01   9.6840547e-01   4.5394874e-03   1.9321593e-08   9.4833492e-01   5.0385297e-03   2.2777488e-04
   1.8327759e+01   9.6870408e-01   4.4107383e-03   1.8485557e-08   9.4867499e-01   4.8849161e-03   2.2831054e-04
   1.8394649e+01   9.6899410e-01   4.2857005e-03   1.7766568e-08   9.4900487e-01   4.7341818e-03   2.2883304e-04
   1.8461538e+01   9.6927582e-01   4.1642718e-03   1.7143353e-08   9.4932477e-01   4.5863115e-03   2.2934255e-04
   1.8528428e+01   9.6954948e-01   4.0463496e-03   1.6592775e-08   9.4963487e-01   4.4412892e-03   2.2983927e-04
   1.8595318e+01   9.6981537e-01   3.9318315e-03   1.6089831e-08   9.4993538e-01   4.2990976e-03   2.3032335e-04
   1.8662207e+01   9.7007374e-01   3.8206145e-03   1.5607658e-08   9.5022648e-01   4.1597186e-03   2.3079498e-04
   1.8729097e+01   9.7032486e-01   3.7125955e-03   1.5117525e-08   9.5050838e-01   4.0231332e-03   2.3125434e-04
   1.8795987e+01   9.7056898e-01   3.6076713e-03   1.4588840e-08   9.5078125e-01   3.8893210e-03   2.3170160e-04
   1.8862876e+01   9.7080636e-01   3.5057381e-03   1.3989146e-08   9.5104529e-01   3.7582611e-03   2.3213696e-04
   1.8929766e+01   9.7103725e-01   3.4066924e-03   1.3284121e-08   9.5130067e-01   3.6299311e-03   2.3256058e-04
   1.8996656e+01   9.7126185e-01   3.3104458e-03   1.2469018e-08   9.5154759e-01   3.5043080e-03   2.3297265e-04
   1.9063545e+01   9.7148016e-01   3.2169872e-03   1.1682583e-08   9.5178621e-01   3.3813677e-03   2.3337337e-04
   1.9130435e+01   9.7169232e-01   3.1262535e-03   1.0944331e-08   9.5201671e-01   3.2610849e-03   2.3376290e-04
   1.9197324e+01   9.7189850e-01   3.0381720e-03   1.0251953e-08   9.5223928e-01   3.1434335e-03   2.3414145e-04
   1.9264214e+01   9.7209888e-01   2.9526713e-03   9.6031547e-09   9.5245408e-01   3.0283863e-03   2.3450919e-04
   1.9331104e+01   9.7229361e-01   2.8696814e-03   8.9956639e-09   9.5266128e-01   2.9159153e-03   2.3486632e-04
   1.9397993e+01   9.7248287e-01   2.7891333e-03   8.4272236e-09   9.5286105e-01   2.8059912e-03   2.3521303e-04
   1.9464883e+01   9.7266681e-01   2.7109593e-03   7.8955952e-09   9.5305355e-01   2.6985838e-03   2.3554950e-04
   1.9531773e+01   9.7284559e-01   2.6350931e-03   7.3985578e-09   9.5323895e-01   2.5936621e-03   2.3587594e-04
   1.9598662e+01   9.7301936e-01   2.5614695e-03   6.9339081e-09   9.5341741e-01   2.4911938e-03   2.3619253e-04
   1.9665552e+01   9.7318828e-01   2.4900245e-03   6.4994607e-09   9.5358909e-01   2.3911458e-03   2.3649948e-04
   1.9732441e+01   9.7335248e-01   2.4206955e-03   6.0930477e-09   9.5375413e-01   2.2934839e-03   2.3679697e-04
   1.9799331e+01   9.7351211e-01   2.3534209e-03   5.7125191e-09   9.5391270e-01   2.1981729e-03   2.3708521e-04
   1.9866221e+01   9.7366731e-01   2.2881405e-03   5.3557427e-09   9.5406495e-01   2.1051768e-03   2.3736439e-04
   1.9933110e+01   9.7381822e-01   2.2247953e-03   5.0206038e-09   9.5421103e-01   2.0144583e-03   2.3763471e-04
   2.0000000e+01   9.7396496e-01   2.1633275e-03   4.7050055e-09   9.5435107e-01   1.9259792e-03   2.3789637e-04

